Isogeometric B\'ezier dual mortaring: The biharmonic problem

In this paper we develop an isogeometric B\'ezier dual mortar method for the biharmonic problem on multi-patch domains. The well-posedness of the discrete biharmonic problem requires a discretization with $C^1$ continuous basis functions. Hence, two Lagrange multipliers are required to apply both $C^0$ and $C^1$ continuity constraints on each intersection. The dual mortar method utilizes dual basis functions to discretize the Lagrange multiplier spaces. In order to preserve the sparsity of the coupled problem, we develop a dual mortar suitable $C^1$ constraint and utilize the B\'ezier dual basis to discretize the Lagrange multiplier spaces. The B\'ezier dual basis functions are constructed through B\'ezier projection and possess the same support size as the corresponding B-spline basis functions. We prove that this approach leads to a well-posed discrete problem and specify requirements to achieve optimal convergence. Although the B\'ezier dual basis is sub-optimal due to the lack of polynomial reproduction, our formulation successfully postpones the domination of the consistency error for practical problems. We verify the theoretical results and demonstrate the performance of the proposed formulation through several benchmark problems.

==> tikz_scripts/data/Q3_p=0.txt <==
%% LaTeX2e file `Q3_p=0.txt'
%% generated by the `filecontents' environment
%% from source `Q3_p=0' on 2018/10/23.
%%
    X Y1 Y2
    -1 1 1
    -0.98 1 1
    -0.96 1 1
    -0.94 1 1
    -0.92 1 1
    -0.9 1 1
    -0.88 1 1
    -0.86 1 1
    -0.84 1 1
    -0.82 1 1
    -0.8 1 1
    -0.78 1 1
    -0.76 1 1
    -0.74 1 1
    -0.72 1 1
    -0.7 1 1
    -0.68 1 1
    -0.66 1 1
    -0.64 1 1
    -0.62 1 1
    -0.6 1 1
    -0.58 1 1
    -0.56 1 1
    -0.54 1 1
    -0.52 1 1
    -0.5 1 1
    -0.48 1 1
    -0.46 1 1
    -0.44 1 1
    -0.42 1 1
    -0.4 1 1
    -0.38 1 1
    -0.36 1 1
    -0.34 1 1
    -0.32 1 1
    -0.3 1 1
    -0.28 1 1
    -0.26 1 1
    -0.24 1 1
    -0.22 1 1
    -0.2 1 1
    -0.18 1 1
    -0.16 1 1
    -0.14 1 1
    -0.12 1 1
    -0.1 1 1
    -0.08 1 1
    -0.06 1 1
    -0.04 1 1
    -0.02 1 1
    0 1 1
    0.02 1 1
    0.04 1 1
    0.06 1 1
    0.08 1 1
    0.1 1 1
    0.12 1 1
    0.14 1 1
    0.16 1 1
    0.18 1 1
    0.2 1 1
    0.22 1 1
    0.24 1 1
    0.26 1 1
    0.28 1 1
    0.3 1 1
    0.32 1 1
    0.34 1 1
    0.36 1 1
    0.38 1 1
    0.4 1 1
    0.42 1 1
    0.44 1 1
    0.46 1 1
    0.48 1 1
    0.5 1 1
    0.52 1 1
    0.54 1 1
    0.56 1 1
    0.58 1 1
    0.6 1 1
    0.62 1 1
    0.64 1 1
    0.66 1 1
    0.68 1 1
    0.7 1 1
    0.72 1 1
    0.74 1 1
    0.76 1 1
    0.78 1 1
    0.8 1 1
    0.82 1 1
    0.84 1 1
    0.86 1 1
    0.88 1 1
    0.9 1 1
    0.92 1 1
    0.94 1 1
    0.96 1 1
    0.98 1 1
    1 1 1


==> tikz_scripts/data/Q3_p=1.txt <==
%% LaTeX2e file `Q3_p=1.txt'
%% generated by the `filecontents' environment
%% from source `Q3_p=1' on 2018/10/23.
%%
    X Y1 Y2
    -1 -1 -1
    -0.98 -0.87393 -0.98
    -0.96 -0.760344 -0.96
    -0.94 -0.658673 -0.94
    -0.92 -0.568352 -0.92
    -0.9 -0.488813 -0.9
    -0.88 -0.419488 -0.88
    -0.86 -0.359812 -0.86
    -0.84 -0.309216 -0.84
    -0.82 -0.267135 -0.82
    -0.8 -0.233 -0.8
    -0.78 -0.206245 -0.78
    -0.76 -0.186304 -0.76
    -0.74 -0.172609 -0.74
    -0.72 -0.164592 -0.72
    -0.7 -0.161688 -0.7
    -0.68 -0.163328 -0.68
    -0.66 -0.168947 -0.66
    -0.64 -0.177976 -0.64
    -0.62 -0.18985 -0.62
    -0.6 -0.204 -0.6
    -0.58 -0.219861 -0.58
    -0.56 -0.236864 -0.56
    -0.54 -0.254444 -0.54
    -0.52 -0.272032 -0.52
    -0.5 -0.289063 -0.5
    -0.48 -0.304968 -0.48
    -0.46 -0.319182 -0.46
    -0.44 -0.331136 -0.44
    -0.42 -0.340265 -0.42
    -0.4 -0.346 -0.4
    -0.38 -0.347776 -0.38
    -0.36 -0.345024 -0.36
    -0.34 -0.337179 -0.34
    -0.32 -0.323672 -0.32
    -0.3 -0.303938 -0.3
    -0.28 -0.277408 -0.28
    -0.26 -0.243517 -0.26
    -0.24 -0.201696 -0.24
    -0.22 -0.15138 -0.22
    -0.2 -0.092 -0.2
    -0.18 -0.0229905 -0.18
    -0.16 0.056216 -0.16
    -0.14 0.146186 -0.14
    -0.12 0.247488 -0.12
    -0.1 0.360688 -0.1
    -0.08 0.486352 -0.08
    -0.06 0.625049 -0.06
    -0.04 0.777344 -0.04
    -0.02 0.943806 -0.02
    0 -1.125 0
    0.02 -0.943806 0.02
    0.04 -0.777344 0.04
    0.06 -0.625049 0.06
    0.08 -0.486352 0.08
    0.1 -0.360688 0.1
    0.12 -0.247488 0.12
    0.14 -0.146187 0.14
    0.16 -0.056216 0.16
    0.18 0.0229905 0.18
    0.2 0.092 0.2
    0.22 0.151379 0.22
    0.24 0.201696 0.24
    0.26 0.243516 0.26
    0.28 0.277408 0.28
    0.3 0.303937 0.3
    0.32 0.323672 0.32
    0.34 0.337178 0.34
    0.36 0.345024 0.36
    0.38 0.347775 0.38
    0.4 0.346 0.4
    0.42 0.340264 0.42
    0.44 0.331136 0.44
    0.46 0.319181 0.46
    0.48 0.304968 0.48
    0.5 0.289062 0.5
    0.52 0.272032 0.52
    0.54 0.254443 0.54
    0.56 0.236864 0.56
    0.58 0.21986 0.58
    0.6 0.204 0.6
    0.62 0.189849 0.62
    0.64 0.177976 0.64
    0.66 0.168946 0.66
    0.68 0.163328 0.68
    0.7 0.161687 0.7
    0.72 0.164592 0.72
    0.74 0.172608 0.74
    0.76 0.186304 0.76
    0.78 0.206245 0.78
    0.8 0.233 0.8
    0.82 0.267135 0.82
    0.84 0.309216 0.84
    0.86 0.359812 0.86
    0.88 0.419488 0.88
    0.9 0.488813 0.9
    0.92 0.568352 0.92
    0.94 0.658673 0.94
    0.96 0.760344 0.96
    0.98 0.873931 0.98
    1 1 1


==> tikz_scripts/data/Q3_p=2.txt <==
%% LaTeX2e file `Q3_p=2.txt'
%% generated by the `filecontents' environment
%% from source `Q3_p=2' on 2018/10/23.
%%
    X Y1 Y2
    -1 1 1
    -0.98 0.9115 0.9406
    -0.96 0.826 0.8824
    -0.94 0.7435 0.8254
    -0.92 0.664 0.7696
    -0.9 0.5875 0.715
    -0.88 0.514 0.6616
    -0.86 0.4435 0.6094
    -0.84 0.376 0.5584
    -0.82 0.3115 0.5086
    -0.8 0.25 0.46
    -0.78 0.1915 0.4126
    -0.76 0.136 0.3664
    -0.74 0.0835 0.3214
    -0.72 0.034 0.2776
    -0.7 -0.0125 0.235
    -0.68 -0.056 0.1936
    -0.66 -0.0965 0.1534
    -0.64 -0.134 0.1144
    -0.62 -0.1685 0.0766
    -0.6 -0.2 0.04
    -0.58 -0.2285 0.0046
    -0.56 -0.254 -0.0296
    -0.54 -0.2765 -0.0626
    -0.52 -0.296 -0.0944
    -0.5 -0.3125 -0.125
    -0.48 -0.326 -0.1544
    -0.46 -0.3365 -0.1826
    -0.44 -0.344 -0.2096
    -0.42 -0.3485 -0.2354
    -0.4 -0.35 -0.26
    -0.38 -0.3485 -0.2834
    -0.36 -0.344 -0.3056
    -0.34 -0.3365 -0.3266
    -0.32 -0.326 -0.3464
    -0.3 -0.3125 -0.365
    -0.28 -0.296 -0.3824
    -0.26 -0.2765 -0.3986
    -0.24 -0.254 -0.4136
    -0.22 -0.2285 -0.4274
    -0.2 -0.2 -0.44
    -0.18 -0.1685 -0.4514
    -0.16 -0.134 -0.4616
    -0.14 -0.0965 -0.4706
    -0.12 -0.056 -0.4784
    -0.1 -0.0125 -0.485
    -0.08 0.034 -0.4904
    -0.06 0.0835 -0.4946
    -0.04 0.136 -0.4976
    -0.02 0.1915 -0.4994
    0 0.25 -0.5
    0.02 0.1915 -0.4994
    0.04 0.136 -0.4976
    0.06 0.0835 -0.4946
    0.08 0.034 -0.4904
    0.1 -0.0125 -0.485
    0.12 -0.056 -0.4784
    0.14 -0.0965 -0.4706
    0.16 -0.134 -0.4616
    0.18 -0.1685 -0.4514
    0.2 -0.2 -0.44
    0.22 -0.2285 -0.4274
    0.24 -0.254 -0.4136
    0.26 -0.2765 -0.3986
    0.28 -0.296 -0.3824
    0.3 -0.3125 -0.365
    0.32 -0.326 -0.3464
    0.34 -0.3365 -0.3266
    0.36 -0.344 -0.3056
    0.38 -0.3485 -0.2834
    0.4 -0.35 -0.26
    0.42 -0.3485 -0.2354
    0.44 -0.344 -0.2096
    0.46 -0.3365 -0.1826
    0.48 -0.326 -0.1544
    0.5 -0.3125 -0.125
    0.52 -0.296 -0.0944
    0.54 -0.2765 -0.0626
    0.56 -0.254 -0.0296
    0.58 -0.2285 0.0046
    0.6 -0.2 0.04
    0.62 -0.1685 0.0766
    0.64 -0.134 0.1144
    0.66 -0.0965 0.1534
    0.68 -0.056 0.1936
    0.7 -0.0125 0.235
    0.72 0.034 0.2776
    0.74 0.0835 0.3214
    0.76 0.136 0.3664
    0.78 0.1915 0.4126
    0.8 0.25 0.46
    0.82 0.3115 0.5086
    0.84 0.376 0.5584
    0.86 0.4435 0.6094
    0.88 0.514 0.6616
    0.9 0.5875 0.715
    0.92 0.664 0.7696
    0.94 0.7435 0.8254
    0.96 0.826 0.8824
    0.98 0.9115 0.9406
    1 1 1


==> tikz_scripts/data/Q3_p=3.txt <==
%% LaTeX2e file `Q3_p=3.txt'
%% generated by the `filecontents' environment
%% from source `Q3_p=3' on 2018/10/23.
%%
    X Y1 Y2
    -1 -1 -1
    -0.98 -0.848216 -0.88298
    -0.96 -0.707624 -0.77184
    -0.94 -0.577869 -0.66646
    -0.92 -0.458592 -0.56672
    -0.9 -0.349438 -0.4725
    -0.88 -0.250048 -0.38368
    -0.86 -0.160067 -0.30014
    -0.84 -0.079136 -0.22176
    -0.82 -0.0068995 -0.14842
    -0.8 0.057 -0.08
    -0.78 0.112919 -0.01638
    -0.76 0.161216 0.04256
    -0.74 0.202246 0.09694
    -0.72 0.236368 0.14688
    -0.7 0.263938 0.1925
    -0.68 0.285312 0.23392
    -0.66 0.300849 0.27126
    -0.64 0.310904 0.30464
    -0.62 0.315836 0.33418
    -0.6 0.316 0.36
    -0.58 0.311755 0.38222
    -0.56 0.303456 0.40096
    -0.54 0.291462 0.41634
    -0.52 0.276128 0.42848
    -0.5 0.257813 0.4375
    -0.48 0.236872 0.44352
    -0.46 0.213664 0.44666
    -0.44 0.188544 0.44704
    -0.42 0.16187 0.44478
    -0.4 0.134 0.44
    -0.38 0.105289 0.43282
    -0.36 0.076096 0.42336
    -0.34 0.0467765 0.41174
    -0.32 0.017688 0.39808
    -0.3 -0.0108125 0.3825
    -0.28 -0.038368 0.36512
    -0.26 -0.0646215 0.34606
    -0.24 -0.089216 0.32544
    -0.22 -0.111795 0.30338
    -0.2 -0.132 0.28
    -0.18 -0.149476 0.25542
    -0.16 -0.163864 0.22976
    -0.14 -0.174809 0.20314
    -0.12 -0.181952 0.17568
    -0.1 -0.184938 0.1475
    -0.08 -0.183408 0.11872
    -0.06 -0.177007 0.08946
    -0.04 -0.165376 0.05984
    -0.02 -0.14816 0.02998
    0 0.125 -0
    0.02 0.14816 -0.02998
    0.04 0.165376 -0.05984
    0.06 0.177007 -0.08946
    0.08 0.183408 -0.11872
    0.1 0.184938 -0.1475
    0.12 0.181952 -0.17568
    0.14 0.174809 -0.20314
    0.16 0.163864 -0.22976
    0.18 0.149476 -0.25542
    0.2 0.132 -0.28
    0.22 0.111795 -0.30338
    0.24 0.089216 -0.32544
    0.26 0.0646215 -0.34606
    0.28 0.038368 -0.36512
    0.3 0.0108125 -0.3825
    0.32 -0.017688 -0.39808
    0.34 -0.0467765 -0.41174
    0.36 -0.076096 -0.42336
    0.38 -0.10529 -0.43282
    0.4 -0.134 -0.44
    0.42 -0.16187 -0.44478
    0.44 -0.188544 -0.44704
    0.46 -0.213663 -0.44666
    0.48 -0.236872 -0.44352
    0.5 -0.257813 -0.4375
    0.52 -0.276128 -0.42848
    0.54 -0.291461 -0.41634
    0.56 -0.303456 -0.40096
    0.58 -0.311754 -0.38222
    0.6 -0.316 -0.36
    0.62 -0.315835 -0.33418
    0.64 -0.310904 -0.30464
    0.66 -0.300848 -0.27126
    0.68 -0.285312 -0.23392
    0.7 -0.263938 -0.1925
    0.72 -0.236368 -0.14688
    0.74 -0.202247 -0.09694
    0.76 -0.161216 -0.04256
    0.78 -0.112919 0.01638
    0.8 -0.057 0.08
    0.82 0.0068995 0.14842
    0.84 0.079136 0.22176
    0.86 0.160067 0.30014
    0.88 0.250048 0.38368
    0.9 0.349438 0.4725
    0.92 0.458592 0.56672
    0.94 0.577868 0.66646
    0.96 0.707624 0.77184
    0.98 0.848216 0.88298
    1 1 1


==> tikz_scripts/data/basis.dat <==
x N0 N1 N2 N3 N4 N5 N6
0 1 0 0 0 0 0 0 
0.002 0.9801 0.01985 5e-05 0 0 0 0 
0.004 0.9604 0.0394 0.0002 0 0 0 0 
0.006 0.9409 0.05865 0.00045 0 0 0 0 
0.008 0.9216 0.0776 0.0008 0 0 0 0 
0.01 0.9025 0.09625 0.00125 0 0 0 0 
0.012 0.8836 0.1146 0.0018 0 0 0 0 
0.014 0.8649 0.13265 0.00245 0 0 0 0 
0.016 0.8464 0.1504 0.0032 0 0 0 0 
0.018 0.8281 0.16785 0.00405 0 0 0 0 
0.02 0.81 0.185 0.005 0 0 0 0 
0.022 0.7921 0.20185 0.00605 0 0 0 0 
0.024 0.7744 0.2184 0.0072 0 0 0 0 
0.026 0.7569 0.23465 0.00845 0 0 0 0 
0.028 0.7396 0.2506 0.0098 0 0 0 0 
0.03 0.7225 0.26625 0.01125 0 0 0 0 
0.032 0.7056 0.2816 0.0128 0 0 0 0 
0.034 0.6889 0.29665 0.01445 0 0 0 0 
0.036 0.6724 0.3114 0.0162 0 0 0 0 
0.038 0.6561 0.32585 0.01805 0 0 0 0 
0.04 0.64 0.34 0.02 0 0 0 0 
0.042 0.6241 0.35385 0.02205 0 0 0 0 
0.044 0.6084 0.3674 0.0242 0 0 0 0 
0.046 0.5929 0.38065 0.02645 0 0 0 0 
0.048 0.5776 0.3936 0.0288 0 0 0 0 
0.05 0.5625 0.40625 0.03125 0 0 0 0 
0.052 0.5476 0.4186 0.0338 0 0 0 0 
0.054 0.5329 0.43065 0.03645 0 0 0 0 
0.056 0.5184 0.4424 0.0392 0 0 0 0 
0.058 0.5041 0.45385 0.04205 0 0 0 0 
0.06 0.49 0.465 0.045 0 0 0 0 
0.062 0.4761 0.47585 0.04805 0 0 0 0 
0.064 0.4624 0.4864 0.0512 0 0 0 0 
0.066 0.4489 0.49665 0.05445 0 0 0 0 
0.068 0.4356 0.5066 0.0578 0 0 0 0 
0.07 0.4225 0.51625 0.06125 0 0 0 0 
0.072 0.4096 0.5256 0.0648 0 0 0 0 
0.074 0.3969 0.53465 0.06845 0 0 0 0 
0.076 0.3844 0.5434 0.0722 0 0 0 0 
0.078 0.3721 0.55185 0.07605 0 0 0 0 
0.08 0.36 0.56 0.08 0 0 0 0 
0.082 0.3481 0.56785 0.08405 0 0 0 0 
0.084 0.3364 0.5754 0.0882 0 0 0 0 
0.086 0.3249 0.58265 0.09245 0 0 0 0 
0.088 0.3136 0.5896 0.0968 0 0 0 0 
0.09 0.3025 0.59625 0.10125 0 0 0 0 
0.092 0.2916 0.6026 0.1058 0 0 0 0 
0.094 0.2809 0.60865 0.11045 0 0 0 0 
0.096 0.2704 0.6144 0.1152 0 0 0 0 
0.098 0.2601 0.61985 0.12005 0 0 0 0 
0.1 0.25 0.625 0.125 0 0 0 0 
0.102 0.2401 0.62985 0.13005 0 0 0 0 
0.104 0.2304 0.6344 0.1352 0 0 0 0 
0.106 0.2209 0.63865 0.14045 0 0 0 0 
0.108 0.2116 0.6426 0.1458 0 0 0 0 
0.11 0.2025 0.64625 0.15125 0 0 0 0 
0.112 0.1936 0.6496 0.1568 0 0 0 0 
0.114 0.1849 0.65265 0.16245 0 0 0 0 
0.116 0.1764 0.6554 0.1682 0 0 0 0 
0.118 0.1681 0.65785 0.17405 0 0 0 0 
0.12 0.16 0.66 0.18 0 0 0 0 
0.122 0.1521 0.66185 0.18605 0 0 0 0 
0.124 0.1444 0.6634 0.1922 0 0 0 0 
0.126 0.1369 0.66465 0.19845 0 0 0 0 
0.128 0.1296 0.6656 0.2048 0 0 0 0 
0.13 0.1225 0.66625 0.21125 0 0 0 0 
0.132 0.1156 0.6666 0.2178 0 0 0 0 
0.134 0.1089 0.66665 0.22445 0 0 0 0 
0.136 0.1024 0.6664 0.2312 0 0 0 0 
0.138 0.0961 0.66585 0.23805 0 0 0 0 
0.14 0.09 0.665 0.245 0 0 0 0 
0.142 0.0841 0.66385 0.25205 0 0 0 0 
0.144 0.0784 0.6624 0.2592 0 0 0 0 
0.146 0.0729 0.66065 0.26645 0 0 0 0 
0.148 0.0676 0.6586 0.2738 0 0 0 0 
0.15 0.0625 0.65625 0.28125 0 0 0 0 
0.152 0.0576 0.6536 0.2888 0 0 0 0 
0.154 0.0529 0.65065 0.29645 0 0 0 0 
0.156 0.0484 0.6474 0.3042 0 0 0 0 
0.158 0.0441 0.64385 0.31205 0 0 0 0 
0.16 0.04 0.64 0.32 0 0 0 0 
0.162 0.0361 0.63585 0.32805 0 0 0 0 
0.164 0.0324 0.6314 0.3362 0 0 0 0 
0.166 0.0289 0.62665 0.34445 0 0 0 0 
0.168 0.0256 0.6216 0.3528 0 0 0 0 
0.17 0.0225 0.61625 0.36125 0 0 0 0 
0.172 0.0196 0.6106 0.3698 0 0 0 0 
0.174 0.0169 0.60465 0.37845 0 0 0 0 
0.176 0.0144 0.5984 0.3872 0 0 0 0 
0.178 0.0121 0.59185 0.39605 0 0 0 0 
0.18 0.01 0.585 0.405 0 0 0 0 
0.182 0.0081 0.57785 0.41405 0 0 0 0 
0.184 0.0064 0.5704 0.4232 0 0 0 0 
0.186 0.0049 0.56265 0.43245 0 0 0 0 
0.188 0.0036 0.5546 0.4418 0 0 0 0 
0.19 0.0025 0.54625 0.45125 0 0 0 0 
0.192 0.0016 0.5376 0.4608 0 0 0 0 
0.194 0.0009 0.52865 0.47045 0 0 0 0 
0.196 0.0004 0.5194 0.4802 0 0 0 0 
0.198 0.0001 0.50985 0.49005 0 0 0 0 
0.2 0 0.5 0.5 0 0 0 0 
0.202 0 0.49005 0.5099 5e-05 0 0 0 
0.204 0 0.4802 0.5196 0.0002 0 0 0 
0.206 0 0.47045 0.5291 0.00045 0 0 0 
0.208 0 0.4608 0.5384 0.0008 0 0 0 
0.21 0 0.45125 0.5475 0.00125 0 0 0 
0.212 0 0.4418 0.5564 0.0018 0 0 0 
0.214 0 0.43245 0.5651 0.00245 0 0 0 
0.216 0 0.4232 0.5736 0.0032 0 0 0 
0.218 0 0.41405 0.5819 0.00405 0 0 0 
0.22 0 0.405 0.59 0.005 0 0 0 
0.222 0 0.39605 0.5979 0.00605 0 0 0 
0.224 0 0.3872 0.6056 0.0072 0 0 0 
0.226 0 0.37845 0.6131 0.00845 0 0 0 
0.228 0 0.3698 0.6204 0.0098 0 0 0 
0.23 0 0.36125 0.6275 0.01125 0 0 0 
0.232 0 0.3528 0.6344 0.0128 0 0 0 
0.234 0 0.34445 0.6411 0.01445 0 0 0 
0.236 0 0.3362 0.6476 0.0162 0 0 0 
0.238 0 0.32805 0.6539 0.01805 0 0 0 
0.24 0 0.32 0.66 0.02 0 0 0 
0.242 0 0.31205 0.6659 0.02205 0 0 0 
0.244 0 0.3042 0.6716 0.0242 0 0 0 
0.246 0 0.29645 0.6771 0.02645 0 0 0 
0.248 0 0.2888 0.6824 0.0288 0 0 0 
0.25 0 0.28125 0.6875 0.03125 0 0 0 
0.252 0 0.2738 0.6924 0.0338 0 0 0 
0.254 0 0.26645 0.6971 0.03645 0 0 0 
0.256 0 0.2592 0.7016 0.0392 0 0 0 
0.258 0 0.25205 0.7059 0.04205 0 0 0 
0.26 0 0.245 0.71 0.045 0 0 0 
0.262 0 0.23805 0.7139 0.04805 0 0 0 
0.264 0 0.2312 0.7176 0.0512 0 0 0 
0.266 0 0.22445 0.7211 0.05445 0 0 0 
0.268 0 0.2178 0.7244 0.0578 0 0 0 
0.27 0 0.21125 0.7275 0.06125 0 0 0 
0.272 0 0.2048 0.7304 0.0648 0 0 0 
0.274 0 0.19845 0.7331 0.06845 0 0 0 
0.276 0 0.1922 0.7356 0.0722 0 0 0 
0.278 0 0.18605 0.7379 0.07605 0 0 0 
0.28 0 0.18 0.74 0.08 0 0 0 
0.282 0 0.17405 0.7419 0.08405 0 0 0 
0.284 0 0.1682 0.7436 0.0882 0 0 0 
0.286 0 0.16245 0.7451 0.09245 0 0 0 
0.288 0 0.1568 0.7464 0.0968 0 0 0 
0.29 0 0.15125 0.7475 0.10125 0 0 0 
0.292 0 0.1458 0.7484 0.1058 0 0 0 
0.294 0 0.14045 0.7491 0.11045 0 0 0 
0.296 0 0.1352 0.7496 0.1152 0 0 0 
0.298 0 0.13005 0.7499 0.12005 0 0 0 
0.3 0 0.125 0.75 0.125 0 0 0 
0.302 0 0.12005 0.7499 0.13005 0 0 0 
0.304 0 0.1152 0.7496 0.1352 0 0 0 
0.306 0 0.11045 0.7491 0.14045 0 0 0 
0.308 0 0.1058 0.7484 0.1458 0 0 0 
0.31 0 0.10125 0.7475 0.15125 0 0 0 
0.312 0 0.0968 0.7464 0.1568 0 0 0 
0.314 0 0.09245 0.7451 0.16245 0 0 0 
0.316 0 0.0882 0.7436 0.1682 0 0 0 
0.318 0 0.08405 0.7419 0.17405 0 0 0 
0.32 0 0.08 0.74 0.18 0 0 0 
0.322 0 0.07605 0.7379 0.18605 0 0 0 
0.324 0 0.0722 0.7356 0.1922 0 0 0 
0.326 0 0.06845 0.7331 0.19845 0 0 0 
0.328 0 0.0648 0.7304 0.2048 0 0 0 
0.33 0 0.06125 0.7275 0.21125 0 0 0 
0.332 0 0.0578 0.7244 0.2178 0 0 0 
0.334 0 0.05445 0.7211 0.22445 0 0 0 
0.336 0 0.0512 0.7176 0.2312 0 0 0 
0.338 0 0.04805 0.7139 0.23805 0 0 0 
0.34 0 0.045 0.71 0.245 0 0 0 
0.342 0 0.04205 0.7059 0.25205 0 0 0 
0.344 0 0.0392 0.7016 0.2592 0 0 0 
0.346 0 0.03645 0.6971 0.26645 0 0 0 
0.348 0 0.0338 0.6924 0.2738 0 0 0 
0.35 0 0.03125 0.6875 0.28125 0 0 0 
0.352 0 0.0288 0.6824 0.2888 0 0 0 
0.354 0 0.02645 0.6771 0.29645 0 0 0 
0.356 0 0.0242 0.6716 0.3042 0 0 0 
0.358 0 0.02205 0.6659 0.31205 0 0 0 
0.36 0 0.02 0.66 0.32 0 0 0 
0.362 0 0.01805 0.6539 0.32805 0 0 0 
0.364 0 0.0162 0.6476 0.3362 0 0 0 
0.366 0 0.01445 0.6411 0.34445 0 0 0 
0.368 0 0.0128 0.6344 0.3528 0 0 0 
0.37 0 0.01125 0.6275 0.36125 0 0 0 
0.372 0 0.0098 0.6204 0.3698 0 0 0 
0.374 0 0.00845 0.6131 0.37845 0 0 0 
0.376 0 0.0072 0.6056 0.3872 0 0 0 
0.378 0 0.00605 0.5979 0.39605 0 0 0 
0.38 0 0.005 0.59 0.405 0 0 0 
0.382 0 0.00405 0.5819 0.41405 0 0 0 
0.384 0 0.0032 0.5736 0.4232 0 0 0 
0.386 0 0.00245 0.5651 0.43245 0 0 0 
0.388 0 0.0018 0.5564 0.4418 0 0 0 
0.39 0 0.00125 0.5475 0.45125 0 0 0 
0.392 0 0.0008 0.5384 0.4608 0 0 0 
0.394 0 0.00045 0.5291 0.47045 0 0 0 
0.396 0 0.0002 0.5196 0.4802 0 0 0 
0.398 0 5e-05 0.5099 0.49005 0 0 0 
0.4 0 0 0.5 0.5 0 0 0 
0.402 0 0 0.49005 0.5099 5e-05 0 0 
0.404 0 0 0.4802 0.5196 0.0002 0 0 
0.406 0 0 0.47045 0.5291 0.00045 0 0 
0.408 0 0 0.4608 0.5384 0.0008 0 0 
0.41 0 0 0.45125 0.5475 0.00125 0 0 
0.412 0 0 0.4418 0.5564 0.0018 0 0 
0.414 0 0 0.43245 0.5651 0.00245 0 0 
0.416 0 0 0.4232 0.5736 0.0032 0 0 
0.418 0 0 0.41405 0.5819 0.00405 0 0 
0.42 0 0 0.405 0.59 0.005 0 0 
0.422 0 0 0.39605 0.5979 0.00605 0 0 
0.424 0 0 0.3872 0.6056 0.0072 0 0 
0.426 0 0 0.37845 0.6131 0.00845 0 0 
0.428 0 0 0.3698 0.6204 0.0098 0 0 
0.43 0 0 0.36125 0.6275 0.01125 0 0 
0.432 0 0 0.3528 0.6344 0.0128 0 0 
0.434 0 0 0.34445 0.6411 0.01445 0 0 
0.436 0 0 0.3362 0.6476 0.0162 0 0 
0.438 0 0 0.32805 0.6539 0.01805 0 0 
0.44 0 0 0.32 0.66 0.02 0 0 
0.442 0 0 0.31205 0.6659 0.02205 0 0 
0.444 0 0 0.3042 0.6716 0.0242 0 0 
0.446 0 0 0.29645 0.6771 0.02645 0 0 
0.448 0 0 0.2888 0.6824 0.0288 0 0 
0.45 0 0 0.28125 0.6875 0.03125 0 0 
0.452 0 0 0.2738 0.6924 0.0338 0 0 
0.454 0 0 0.26645 0.6971 0.03645 0 0 
0.456 0 0 0.2592 0.7016 0.0392 0 0 
0.458 0 0 0.25205 0.7059 0.04205 0 0 
0.46 0 0 0.245 0.71 0.045 0 0 
0.462 0 0 0.23805 0.7139 0.04805 0 0 
0.464 0 0 0.2312 0.7176 0.0512 0 0 
0.466 0 0 0.22445 0.7211 0.05445 0 0 
0.468 0 0 0.2178 0.7244 0.0578 0 0 
0.47 0 0 0.21125 0.7275 0.06125 0 0 
0.472 0 0 0.2048 0.7304 0.0648 0 0 
0.474 0 0 0.19845 0.7331 0.06845 0 0 
0.476 0 0 0.1922 0.7356 0.0722 0 0 
0.478 0 0 0.18605 0.7379 0.07605 0 0 
0.48 0 0 0.18 0.74 0.08 0 0 
0.482 0 0 0.17405 0.7419 0.08405 0 0 
0.484 0 0 0.1682 0.7436 0.0882 0 0 
0.486 0 0 0.16245 0.7451 0.09245 0 0 
0.488 0 0 0.1568 0.7464 0.0968 0 0 
0.49 0 0 0.15125 0.7475 0.10125 0 0 
0.492 0 0 0.1458 0.7484 0.1058 0 0 
0.494 0 0 0.14045 0.7491 0.11045 0 0 
0.496 0 0 0.1352 0.7496 0.1152 0 0 
0.498 0 0 0.13005 0.7499 0.12005 0 0 
0.5 0 0 0.125 0.75 0.125 0 0 
0.502 0 0 0.12005 0.7499 0.13005 0 0 
0.504 0 0 0.1152 0.7496 0.1352 0 0 
0.506 0 0 0.11045 0.7491 0.14045 0 0 
0.508 0 0 0.1058 0.7484 0.1458 0 0 
0.51 0 0 0.10125 0.7475 0.15125 0 0 
0.512 0 0 0.0968 0.7464 0.1568 0 0 
0.514 0 0 0.09245 0.7451 0.16245 0 0 
0.516 0 0 0.0882 0.7436 0.1682 0 0 
0.518 0 0 0.08405 0.7419 0.17405 0 0 
0.52 0 0 0.08 0.74 0.18 0 0 
0.522 0 0 0.07605 0.7379 0.18605 0 0 
0.524 0 0 0.0722 0.7356 0.1922 0 0 
0.526 0 0 0.06845 0.7331 0.19845 0 0 
0.528 0 0 0.0648 0.7304 0.2048 0 0 
0.53 0 0 0.06125 0.7275 0.21125 0 0 
0.532 0 0 0.0578 0.7244 0.2178 0 0 
0.534 0 0 0.05445 0.7211 0.22445 0 0 
0.536 0 0 0.0512 0.7176 0.2312 0 0 
0.538 0 0 0.04805 0.7139 0.23805 0 0 
0.54 0 0 0.045 0.71 0.245 0 0 
0.542 0 0 0.04205 0.7059 0.25205 0 0 
0.544 0 0 0.0392 0.7016 0.2592 0 0 
0.546 0 0 0.03645 0.6971 0.26645 0 0 
0.548 0 0 0.0338 0.6924 0.2738 0 0 
0.55 0 0 0.03125 0.6875 0.28125 0 0 
0.552 0 0 0.0288 0.6824 0.2888 0 0 
0.554 0 0 0.02645 0.6771 0.29645 0 0 
0.556 0 0 0.0242 0.6716 0.3042 0 0 
0.558 0 0 0.02205 0.6659 0.31205 0 0 
0.56 0 0 0.02 0.66 0.32 0 0 
0.562 0 0 0.01805 0.6539 0.32805 0 0 
0.564 0 0 0.0162 0.6476 0.3362 0 0 
0.566 0 0 0.01445 0.6411 0.34445 0 0 
0.568 0 0 0.0128 0.6344 0.3528 0 0 
0.57 0 0 0.01125 0.6275 0.36125 0 0 
0.572 0 0 0.0098 0.6204 0.3698 0 0 
0.574 0 0 0.00845 0.6131 0.37845 0 0 
0.576 0 0 0.0072 0.6056 0.3872 0 0 
0.578 0 0 0.00605 0.5979 0.39605 0 0 
0.58 0 0 0.005 0.59 0.405 0 0 
0.582 0 0 0.00405 0.5819 0.41405 0 0 
0.584 0 0 0.0032 0.5736 0.4232 0 0 
0.586 0 0 0.00245 0.5651 0.43245 0 0 
0.588 0 0 0.0018 0.5564 0.4418 0 0 
0.59 0 0 0.00125 0.5475 0.45125 0 0 
0.592 0 0 0.0008 0.5384 0.4608 0 0 
0.594 0 0 0.00045 0.5291 0.47045 0 0 
0.596 0 0 0.0002 0.5196 0.4802 0 0 
0.598 0 0 5e-05 0.5099 0.49005 0 0 
0.6 0 0 0 0.5 0.5 0 0 
0.602 0 0 0 0.49005 0.5099 5e-05 0 
0.604 0 0 0 0.4802 0.5196 0.0002 0 
0.606 0 0 0 0.47045 0.5291 0.00045 0 
0.608 0 0 0 0.4608 0.5384 0.0008 0 
0.61 0 0 0 0.45125 0.5475 0.00125 0 
0.612 0 0 0 0.4418 0.5564 0.0018 0 
0.614 0 0 0 0.43245 0.5651 0.00245 0 
0.616 0 0 0 0.4232 0.5736 0.0032 0 
0.618 0 0 0 0.41405 0.5819 0.00405 0 
0.62 0 0 0 0.405 0.59 0.005 0 
0.622 0 0 0 0.39605 0.5979 0.00605 0 
0.624 0 0 0 0.3872 0.6056 0.0072 0 
0.626 0 0 0 0.37845 0.6131 0.00845 0 
0.628 0 0 0 0.3698 0.6204 0.0098 0 
0.63 0 0 0 0.36125 0.6275 0.01125 0 
0.632 0 0 0 0.3528 0.6344 0.0128 0 
0.634 0 0 0 0.34445 0.6411 0.01445 0 
0.636 0 0 0 0.3362 0.6476 0.0162 0 
0.638 0 0 0 0.32805 0.6539 0.01805 0 
0.64 0 0 0 0.32 0.66 0.02 0 
0.642 0 0 0 0.31205 0.6659 0.02205 0 
0.644 0 0 0 0.3042 0.6716 0.0242 0 
0.646 0 0 0 0.29645 0.6771 0.02645 0 
0.648 0 0 0 0.2888 0.6824 0.0288 0 
0.65 0 0 0 0.28125 0.6875 0.03125 0 
0.652 0 0 0 0.2738 0.6924 0.0338 0 
0.654 0 0 0 0.26645 0.6971 0.03645 0 
0.656 0 0 0 0.2592 0.7016 0.0392 0 
0.658 0 0 0 0.25205 0.7059 0.04205 0 
0.66 0 0 0 0.245 0.71 0.045 0 
0.662 0 0 0 0.23805 0.7139 0.04805 0 
0.664 0 0 0 0.2312 0.7176 0.0512 0 
0.666 0 0 0 0.22445 0.7211 0.05445 0 
0.668 0 0 0 0.2178 0.7244 0.0578 0 
0.67 0 0 0 0.21125 0.7275 0.06125 0 
0.672 0 0 0 0.2048 0.7304 0.0648 0 
0.674 0 0 0 0.19845 0.7331 0.06845 0 
0.676 0 0 0 0.1922 0.7356 0.0722 0 
0.678 0 0 0 0.18605 0.7379 0.07605 0 
0.68 0 0 0 0.18 0.74 0.08 0 
0.682 0 0 0 0.17405 0.7419 0.08405 0 
0.684 0 0 0 0.1682 0.7436 0.0882 0 
0.686 0 0 0 0.16245 0.7451 0.09245 0 
0.688 0 0 0 0.1568 0.7464 0.0968 0 
0.69 0 0 0 0.15125 0.7475 0.10125 0 
0.692 0 0 0 0.1458 0.7484 0.1058 0 
0.694 0 0 0 0.14045 0.7491 0.11045 0 
0.696 0 0 0 0.1352 0.7496 0.1152 0 
0.698 0 0 0 0.13005 0.7499 0.12005 0 
0.7 0 0 0 0.125 0.75 0.125 0 
0.702 0 0 0 0.12005 0.7499 0.13005 0 
0.704 0 0 0 0.1152 0.7496 0.1352 0 
0.706 0 0 0 0.11045 0.7491 0.14045 0 
0.708 0 0 0 0.1058 0.7484 0.1458 0 
0.71 0 0 0 0.10125 0.7475 0.15125 0 
0.712 0 0 0 0.0968 0.7464 0.1568 0 
0.714 0 0 0 0.09245 0.7451 0.16245 0 
0.716 0 0 0 0.0882 0.7436 0.1682 0 
0.718 0 0 0 0.08405 0.7419 0.17405 0 
0.72 0 0 0 0.08 0.74 0.18 0 
0.722 0 0 0 0.07605 0.7379 0.18605 0 
0.724 0 0 0 0.0722 0.7356 0.1922 0 
0.726 0 0 0 0.06845 0.7331 0.19845 0 
0.728 0 0 0 0.0648 0.7304 0.2048 0 
0.73 0 0 0 0.06125 0.7275 0.21125 0 
0.732 0 0 0 0.0578 0.7244 0.2178 0 
0.734 0 0 0 0.05445 0.7211 0.22445 0 
0.736 0 0 0 0.0512 0.7176 0.2312 0 
0.738 0 0 0 0.04805 0.7139 0.23805 0 
0.74 0 0 0 0.045 0.71 0.245 0 
0.742 0 0 0 0.04205 0.7059 0.25205 0 
0.744 0 0 0 0.0392 0.7016 0.2592 0 
0.746 0 0 0 0.03645 0.6971 0.26645 0 
0.748 0 0 0 0.0338 0.6924 0.2738 0 
0.75 0 0 0 0.03125 0.6875 0.28125 0 
0.752 0 0 0 0.0288 0.6824 0.2888 0 
0.754 0 0 0 0.02645 0.6771 0.29645 0 
0.756 0 0 0 0.0242 0.6716 0.3042 0 
0.758 0 0 0 0.02205 0.6659 0.31205 0 
0.76 0 0 0 0.02 0.66 0.32 0 
0.762 0 0 0 0.01805 0.6539 0.32805 0 
0.764 0 0 0 0.0162 0.6476 0.3362 0 
0.766 0 0 0 0.01445 0.6411 0.34445 0 
0.768 0 0 0 0.0128 0.6344 0.3528 0 
0.77 0 0 0 0.01125 0.6275 0.36125 0 
0.772 0 0 0 0.0098 0.6204 0.3698 0 
0.774 0 0 0 0.00845 0.6131 0.37845 0 
0.776 0 0 0 0.0072 0.6056 0.3872 0 
0.778 0 0 0 0.00605 0.5979 0.39605 0 
0.78 0 0 0 0.005 0.59 0.405 0 
0.782 0 0 0 0.00405 0.5819 0.41405 0 
0.784 0 0 0 0.0032 0.5736 0.4232 0 
0.786 0 0 0 0.00245 0.5651 0.43245 0 
0.788 0 0 0 0.0018 0.5564 0.4418 0 
0.79 0 0 0 0.00125 0.5475 0.45125 0 
0.792 0 0 0 0.0008 0.5384 0.4608 0 
0.794 0 0 0 0.00045 0.5291 0.47045 0 
0.796 0 0 0 0.0002 0.5196 0.4802 0 
0.798 0 0 0 5e-05 0.5099 0.49005 0 
0.8 0 0 0 0 0.5 0.5 0 
0.802 0 0 0 0 0.49005 0.50985 0.0001 
0.804 0 0 0 0 0.4802 0.5194 0.0004 
0.806 0 0 0 0 0.47045 0.52865 0.0009 
0.808 0 0 0 0 0.4608 0.5376 0.0016 
0.81 0 0 0 0 0.45125 0.54625 0.0025 
0.812 0 0 0 0 0.4418 0.5546 0.0036 
0.814 0 0 0 0 0.43245 0.56265 0.0049 
0.816 0 0 0 0 0.4232 0.5704 0.0064 
0.818 0 0 0 0 0.41405 0.57785 0.0081 
0.82 0 0 0 0 0.405 0.585 0.01 
0.822 0 0 0 0 0.39605 0.59185 0.0121 
0.824 0 0 0 0 0.3872 0.5984 0.0144 
0.826 0 0 0 0 0.37845 0.60465 0.0169 
0.828 0 0 0 0 0.3698 0.6106 0.0196 
0.83 0 0 0 0 0.36125 0.61625 0.0225 
0.832 0 0 0 0 0.3528 0.6216 0.0256 
0.834 0 0 0 0 0.34445 0.62665 0.0289 
0.836 0 0 0 0 0.3362 0.6314 0.0324 
0.838 0 0 0 0 0.32805 0.63585 0.0361 
0.84 0 0 0 0 0.32 0.64 0.04 
0.842 0 0 0 0 0.31205 0.64385 0.0441 
0.844 0 0 0 0 0.3042 0.6474 0.0484 
0.846 0 0 0 0 0.29645 0.65065 0.0529 
0.848 0 0 0 0 0.2888 0.6536 0.0576 
0.85 0 0 0 0 0.28125 0.65625 0.0625 
0.852 0 0 0 0 0.2738 0.6586 0.0676 
0.854 0 0 0 0 0.26645 0.66065 0.0729 
0.856 0 0 0 0 0.2592 0.6624 0.0784 
0.858 0 0 0 0 0.25205 0.66385 0.0841 
0.86 0 0 0 0 0.245 0.665 0.09 
0.862 0 0 0 0 0.23805 0.66585 0.0961 
0.864 0 0 0 0 0.2312 0.6664 0.1024 
0.866 0 0 0 0 0.22445 0.66665 0.1089 
0.868 0 0 0 0 0.2178 0.6666 0.1156 
0.87 0 0 0 0 0.21125 0.66625 0.1225 
0.872 0 0 0 0 0.2048 0.6656 0.1296 
0.874 0 0 0 0 0.19845 0.66465 0.1369 
0.876 0 0 0 0 0.1922 0.6634 0.1444 
0.878 0 0 0 0 0.18605 0.66185 0.1521 
0.88 0 0 0 0 0.18 0.66 0.16 
0.882 0 0 0 0 0.17405 0.65785 0.1681 
0.884 0 0 0 0 0.1682 0.6554 0.1764 
0.886 0 0 0 0 0.16245 0.65265 0.1849 
0.888 0 0 0 0 0.1568 0.6496 0.1936 
0.89 0 0 0 0 0.15125 0.64625 0.2025 
0.892 0 0 0 0 0.1458 0.6426 0.2116 
0.894 0 0 0 0 0.14045 0.63865 0.2209 
0.896 0 0 0 0 0.1352 0.6344 0.2304 
0.898 0 0 0 0 0.13005 0.62985 0.2401 
0.9 0 0 0 0 0.125 0.625 0.25 
0.902 0 0 0 0 0.12005 0.61985 0.2601 
0.904 0 0 0 0 0.1152 0.6144 0.2704 
0.906 0 0 0 0 0.11045 0.60865 0.2809 
0.908 0 0 0 0 0.1058 0.6026 0.2916 
0.91 0 0 0 0 0.10125 0.59625 0.3025 
0.912 0 0 0 0 0.0968 0.5896 0.3136 
0.914 0 0 0 0 0.09245 0.58265 0.3249 
0.916 0 0 0 0 0.0882 0.5754 0.3364 
0.918 0 0 0 0 0.08405 0.56785 0.3481 
0.92 0 0 0 0 0.08 0.56 0.36 
0.922 0 0 0 0 0.07605 0.55185 0.3721 
0.924 0 0 0 0 0.0722 0.5434 0.3844 
0.926 0 0 0 0 0.06845 0.53465 0.3969 
0.928 0 0 0 0 0.0648 0.5256 0.4096 
0.93 0 0 0 0 0.06125 0.51625 0.4225 
0.932 0 0 0 0 0.0578 0.5066 0.4356 
0.934 0 0 0 0 0.05445 0.49665 0.4489 
0.936 0 0 0 0 0.0512 0.4864 0.4624 
0.938 0 0 0 0 0.04805 0.47585 0.4761 
0.94 0 0 0 0 0.045 0.465 0.49 
0.942 0 0 0 0 0.04205 0.45385 0.5041 
0.944 0 0 0 0 0.0392 0.4424 0.5184 
0.946 0 0 0 0 0.03645 0.43065 0.5329 
0.948 0 0 0 0 0.0338 0.4186 0.5476 
0.95 0 0 0 0 0.03125 0.40625 0.5625 
0.952 0 0 0 0 0.0288 0.3936 0.5776 
0.954 0 0 0 0 0.02645 0.38065 0.5929 
0.956 0 0 0 0 0.0242 0.3674 0.6084 
0.958 0 0 0 0 0.02205 0.35385 0.6241 
0.96 0 0 0 0 0.02 0.34 0.64 
0.962 0 0 0 0 0.01805 0.32585 0.6561 
0.964 0 0 0 0 0.0162 0.3114 0.6724 
0.966 0 0 0 0 0.01445 0.29665 0.6889 
0.968 0 0 0 0 0.0128 0.2816 0.7056 
0.97 0 0 0 0 0.01125 0.26625 0.7225 
0.972 0 0 0 0 0.0098 0.2506 0.7396 
0.974 0 0 0 0 0.00845 0.23465 0.7569 
0.976 0 0 0 0 0.0072 0.2184 0.7744 
0.978 0 0 0 0 0.00605 0.20185 0.7921 
0.98 0 0 0 0 0.005 0.185 0.81 
0.982 0 0 0 0 0.00405 0.16785 0.8281 
0.984 0 0 0 0 0.0032 0.1504 0.8464 
0.986 0 0 0 0 0.00245 0.13265 0.8649 
0.988 0 0 0 0 0.0018 0.1146 0.8836 
0.99 0 0 0 0 0.00125 0.09625 0.9025 
0.992 0 0 0 0 0.0008 0.0776 0.9216 
0.994 0 0 0 0 0.00045 0.05865 0.9409 
0.996 0 0 0 0 0.0002 0.0394 0.9604 
0.998 0 0 0 0 5e-05 0.01985 0.9801 
1 0 0 0 0 0 0 0 


==> tikz_scripts/data/curv_u_1.txt <==
1.3000000000000003 0.0
1.3031816608676106 0.09834239356422789
1.2973272076002937 0.19866055107843655
1.2818776345240463 0.300243354949116
1.2563903320576566 0.4022971803919795
1.220563686345869 0.5039605062263023
1.1742582954602916 0.6043231760891
1.117513066307112 0.7024496922017059
1.0505546553583274 0.7974055075231341
0.9737991068825538 0.8882849209524709
0.888284920952471 0.9737991068825536
0.7974055075231344 1.0505546553583271
0.7024496922017058 1.1175130663071118
0.6043231760891 1.1742582954602916
0.5039605062263025 1.2205636863458693
0.4022971803919795 1.2563903320576568
0.30024335494911625 1.2818776345240463
0.19866055107843655 1.2973272076002937
0.098342393564228 1.3031816608676108
0.0 1.3000000000000003


==> tikz_scripts/data/curv_u_10.txt <==
4.0 0.0
4.0 0.7977839335180055
4.0 1.5069252077562325
4.0 2.127423822714681
4.0 2.659279778393352
4.0 3.102493074792244
4.0 3.457063711911357
4.0 3.7229916897506925
4.0 3.9002770083102494
4.0 3.988919667590028
3.988919667590028 4.0
3.9002770083102494 4.0
3.7229916897506925 4.0
3.457063711911357 4.0
3.102493074792244 4.0
2.659279778393352 4.0
2.127423822714682 4.0
1.5069252077562325 4.0
0.7977839335180062 4.0
0.0 4.0


==> tikz_scripts/data/curv_u_2.txt <==
1.6 0.0
1.6064577052715365 0.13226075870196236
1.601738925568789 0.26479655228749466
1.5852884306983979 0.3967529284712466
1.556669972103875 0.5272263726623643
1.5155853752027695 0.6552806935202808
1.4618906347146539 0.7799659597091512
1.3956079577821368 0.90033932699014
1.3169328528668682 1.015486907392879
1.226235605744307 1.1245456954367632
1.1245456954367632 1.226235605744307
1.0154869073928792 1.316932852866868
0.90033932699014 1.3956079577821365
0.7799659597091512 1.4618906347146539
0.655280693520281 1.5155853752027693
0.5272263726623643 1.556669972103875
0.3967529284712468 1.585288430698398
0.26479655228749466 1.601738925568789
0.1322607587019625 1.606457705271537
0.0 1.6


==> tikz_scripts/data/curv_u_3.txt <==
1.9000000000000001 0.0
1.90755544772031 0.17714672975628074
1.902677587822279 0.3507645331262461
1.8848974189449403 0.5198525753872929
1.8538516814775445 0.6834052701096411
1.809295202730355 0.8404289270441055
1.7511110560901413 0.9899591979605785
1.6793180143430555 1.1310787534448543
1.5940748677535612 1.2629345699653285
1.495681301328405 1.3847541869466176
1.3847541869466176 1.4956813013284045
1.2629345699653287 1.594074867753561
1.1310787534448543 1.6793180143430553
0.9899591979605785 1.7511110560901413
0.8404289270441057 1.809295202730355
0.6834052701096411 1.8538516814775448
0.5198525753872931 1.8848974189449401
0.3507645331262461 1.902677587822279
0.17714672975628096 1.9075554477203098
0.0 1.9000000000000001


==> tikz_scripts/data/curv_u_4.txt <==
2.2 0.0
2.207036921108273 0.23293413956845077
2.2012471808110115 0.45635256046300077
2.1822817383196362 0.6691754310477696
2.1498745633140635 0.870360656882207
2.1038494134521986 1.0589181790539637
2.0441252872331312 1.2339239997525862
1.9707203432409341 1.3945335592622494
1.8837541183455861 1.5399940905513672
1.7834479287222607 1.6696555963373136
1.6696555963373136 1.7834479287222607
1.5399940905513674 1.8837541183455857
1.3945335592622499 1.9707203432409337
1.2339239997525862 2.0441252872331312
1.0589181790539637 2.1038494134521986
0.870360656882207 2.1498745633140635
0.6691754310477698 2.182281738319636
0.45635256046300077 2.201247180811011
0.23293413956845102 2.2070369211082728
0.0 2.2


==> tikz_scripts/data/curv_u_5.txt <==
2.5 0.0
2.5054491959031693 0.2995963889310557
2.4985012179008956 0.5814870075590747
2.478927194405898 0.8446208296230671
2.4465555227474054 1.088014173121039
2.4012749749110487 1.310760879481799
2.3430371462048254 1.5120418512687195
2.271858180500048 1.6911337576110745
2.187819720277792 1.84741672909782
2.0910690464142787 1.9803808822852937
1.980380882285294 2.0910690464142787
1.8474167290978203 2.187819720277792
1.6911337576110748 2.271858180500048
1.5120418512687195 2.343037146204826
1.310760879481799 2.4012749749110482
1.088014173121039 2.446555522747405
0.8446208296230672 2.4789271944058973
0.5814870075590748 2.498501217900896
0.29959638893105606 2.5054491959031693
0.0 2.5


==> tikz_scripts/data/curv_u_6.txt <==
2.8 0.0
2.8033278752208877 0.37714553602933093
2.7954562893757275 0.7262267322905698
2.776256370107963 1.0463390740227774
2.745633047200639 1.3366553900430145
2.7035261806976885 1.5964316571704062
2.6499114347355706 1.82501226378751
2.58480088167986 2.021834661827891
2.5082433248128155 2.186433343922749
2.4203243317815923 2.3184430912719773
2.3184430912719773 2.420324331781592
2.1864333439227495 2.5082433248128146
2.021834661827891 2.5848008816798598
1.82501226378751 2.64991143473557
1.5964316571704067 2.703526180697689
1.3366553900430145 2.745633047200639
1.0463390740227778 2.7762563701079626
0.7262267322905698 2.7954562893757284
0.3771455360293313 2.8033278752208877
0.0 2.8


==> tikz_scripts/data/curv_u_7.txt <==
3.0999999999999996 0.0
3.1012004155140898 0.46563174459392626
3.09310445769948 0.8907596907401275
3.0756536621308292 1.274722969446878
3.0488055816132995 1.6169276266428674
3.012534076783367 1.9168490662692683
2.9668295378086764 2.1740342142374494
2.911699034955167 2.3881033863530345
2.8471663963498157 2.5587518455388385
2.773272211852669 2.6857510361070043
2.6857510361070043 2.7732722118526687
2.5587518455388385 2.8471663963498157
2.388103386353035 2.911699034955167
2.1740342142374494 2.9668295378086764
1.9168490662692688 3.0125340767833664
1.6169276266428674 3.0488055816132995
1.2747229694468782 3.075653662130829
0.8907596907401275 3.0931044576994795
0.46563174459392676 3.1012004155140898
0.0 3.0999999999999996


==> tikz_scripts/data/curv_u_8.txt <==
3.4000000000000004 0.0
3.399589317571042 0.5651430759151921
3.392424834951115 1.0754018038865487
3.378488249363291 1.5304054360466202
3.3577664801158282 1.9298249673187493
3.3302517094820034 2.2733737547873956
3.295941413490941 2.5608080573377734
3.2548383824897535 2.791927493649152
3.2069507313739334 2.966575416913543
3.152291899420171 3.0846392049482096
3.0846392049482096 3.1522918994201707
2.966575416913543 3.2069507313739334
2.791927493649153 3.2548383824897535
2.5608080573377734 3.295941413490941
2.2733737547873965 3.3302517094820043
1.9298249673187493 3.3577664801158282
1.5304054360466206 3.3784882493632913
1.0754018038865487 3.392424834951115
0.5651430759151926 3.3995893175710417
0.0 3.4000000000000004


==> tikz_scripts/data/curv_u_9.txt <==
3.7 0.0
3.699015229355391 0.6758056158403173
3.6943946391973483 1.2805979727943912
3.686135846406634 1.814262824123843
3.6742371744421383 2.276699670904069
3.6586976546886705 2.6678218102949476
3.6395170274614954 2.9875563771503555
3.6166957426664843 3.235844378929011
3.590234960115031 3.412640723875217
3.5601365494932 3.5179142424441494
3.5179142424441494 3.5601365494931994
3.412640723875217 3.590234960115031
3.235844378929011 3.6166957426664843
2.9875563771503555 3.6395170274614954
2.6678218102949485 3.658697654688671
2.276699670904069 3.6742371744421387
1.814262824123844 3.686135846406634
1.2805979727943912 3.6943946391973483
0.675805615840318 3.699015229355391
0.0 3.7


==> tikz_scripts/data/curv_v_1.txt <==
0.9894436374691754 0.14493463500320913
1.1526500466800933 0.16545492575008686
1.3144589115659986 0.19139550184183327
1.47503972975845 0.22269365276016156
1.6345562946380494 0.2592976603189079
1.7931673291394266 0.3011663706086579
1.9510270785711445 0.34826882568397605
2.1082858674899367 0.40058395075299147
2.265090625189779 0.45810029324227125
2.4215853839545542 0.5208158106606815
2.577911753870233 0.5887377046842155
2.734209377691631 0.6618822993381617
2.8906163690041207 0.7402749615710733
3.0472697367072663 0.8239500629034614
3.204305798671273 0.9129509811989689
3.3618605872749803 1.0073301419524194
3.520070249423353 1.1071490988225459
3.679071443560791 1.212478653462073
3.839001736142664 1.3233990150185249
4.0 1.4400000000000002


==> tikz_scripts/data/curv_v_10.txt <==
0.0 1.0
0.0 1.157894736842105
0.0 1.3157894736842106
0.0 1.4736842105263157
0.0 1.6315789473684212
0.0 1.789473684210526
0.0 1.9473684210526314
0.0 2.1052631578947363
0.0 2.263157894736842
0.0 2.4210526315789473
0.0 2.5789473684210527
0.0 2.7368421052631575
0.0 2.894736842105263
0.0 3.052631578947368
0.0 3.2105263157894735
0.0 3.368421052631579
0.0 3.526315789473684
0.0 3.6842105263157894
0.0 3.8421052631578947
0.0 4.0


==> tikz_scripts/data/curv_v_2.txt <==
0.9558646988207047 0.29383518113127605
1.1179521703102553 0.33620147846936166
1.2782686976919535 0.3874015841598581
1.437133403762096 0.4472630297800485
1.5948486460279878 0.515648461513116
1.751702426797562 0.5924533045581162
1.9079705607552013 0.6776038162066406
2.0639186387587483 0.7710554827987505
2.2198038210437634 0.8727917238112479
2.3758764884947374 0.982822873107672
2.532381776955296 1.101185413147059
2.6895610165552863 1.2279414429137274
2.847653095617456 1.3631783646612456
3.00689576677981 1.507008778398979
3.167526911460959 1.6595705765052797
3.329785777649758 1.8210272340263416
3.493914205175382 1.9915682931999914
3.6601578520787634 2.1714100436060466
3.8287674354394206 2.3607964021598247
4.0 2.5600000000000005


==> tikz_scripts/data/curv_v_3.txt <==
0.897380231327763 0.44129237056226517
1.0513769367797388 0.5068436819893908
1.2045413048935154 0.582406357997932
1.3572489167698152 0.6677572935103688
1.509854486719483 0.7627279120056256
1.6626957086525846 0.8671996506086328
1.8160966509568526 0.9811003008620472
1.9703707860413515 1.1044010836086757
2.1258237261038877 1.2371143613861626
2.282755725225866 1.3792919119570153
2.441463998934546 1.5310237031706657
2.602244905393583 1.692437123129796
2.7653960270056372 1.8636966312726926
2.931218187147298 2.0450038060103197
3.10001743379071 2.236597773392012
3.2721070197389213 2.4387560092629412
3.44780940799951 2.651795514811815
3.627458330367149 2.876074372543356
3.811400927535913 3.1119936967779913
4.0 3.3599999999999994


==> tikz_scripts/data/curv_v_4.txt <==
0.8138357286469581 0.5811303894556556
0.9524509542370737 0.6712141982312871
1.0926391850068946 0.7701499466338367
1.2346927181901404 0.8777924126047146
1.3788964398307593 0.9940493828359911
1.5255307416650652 1.1188771889956812
1.6748741484250598 1.2522772080316527
1.827205726991637 1.394293179645936
1.9828073368311905 1.5450092271329616
2.1419657721556344 1.704548494057858
2.304974839590836 1.8730723304329013
2.472137410339956 2.0507799794221206
2.64376748253802 2.2379087301494067
2.820192287464203 2.434734514666635
3.0017544723379688 2.6415729381593254
3.188814392464243 2.858780741519607
3.381752546451512 3.086757704913891
3.5809721900884637 3.3259490102792326
3.7869021672526153 3.576848090132907
4.0 3.84


==> tikz_scripts/data/curv_v_5.txt <==
0.7071227741330834 0.7071227741330834
0.8230039953260297 0.8230039953260297
0.9443033113015015 0.9443033113015015
1.0710926256546702 1.0710926256546702
1.2034688776443332 1.2034688776443332
1.341553076445296 1.341553076445296
1.4854897305167691 1.4854897305167691
1.6354466248370199 1.6354466248370199
1.791614911898431 1.791614911898431
1.95420949301305 1.95420949301305
2.123469675340893 2.123469675340893
2.2996600976479846 2.2996600976479846
2.483071924537004 2.483071924537004
2.6740243150977596 2.6740243150977596
2.8728661778698155 2.8728661778698155
3.0799782299329497 3.0799782299329497
3.295775384061049 3.295775384061049
3.520709494404219 3.520709494404219
3.755272498320648 3.755272498320648
4.0 4.0


==> tikz_scripts/data/curv_v_6.txt <==
0.5811303894556556 0.8138357286469579
0.6712141982312871 0.9524509542370737
0.7701499466338367 1.0926391850068946
0.8777924126047146 1.2346927181901404
0.9940493828359911 1.3788964398307593
1.1188771889956812 1.5255307416650652
1.2522772080316522 1.6748741484250593
1.394293179645936 1.8272057269916369
1.5450092271329616 1.9828073368311907
1.704548494057858 2.1419657721556344
1.873072330432901 2.3049748395908356
2.0507799794221206 2.4721374103399563
2.2379087301494067 2.64376748253802
2.4347345146666353 2.820192287464203
2.641572938159326 3.001754472337969
2.858780741519607 3.188814392464243
3.086757704913891 3.381752546451512
3.3259490102792317 3.580972190088463
3.5768480901329074 3.7869021672526157
3.84 4.0


==> tikz_scripts/data/curv_v_7.txt <==
0.4412923705622652 0.897380231327763
0.5068436819893908 1.0513769367797388
0.5824063579979321 1.2045413048935154
0.6677572935103689 1.357248916769815
0.7627279120056256 1.5098544867194827
0.8671996506086329 1.6626957086525846
0.9811003008620474 1.8160966509568524
1.104401083608676 1.9703707860413515
1.2371143613861628 2.1258237261038877
1.3792919119570155 2.282755725225866
1.5310237031706657 2.4414639989345455
1.6924371231297968 2.602244905393583
1.863696631272693 2.7653960270056372
2.0450038060103197 2.931218187147298
2.236597773392012 3.1000174337907094
2.4387560092629417 3.272107019738921
2.6517955148118157 3.4478094079995105
2.876074372543356 3.627458330367149
3.1119936967779918 3.811400927535913
3.3600000000000003 4.0


==> tikz_scripts/data/curv_v_8.txt <==
0.29383518113127605 0.9558646988207048
0.3362014784693616 1.1179521703102555
0.387401584159858 1.2782686976919535
0.44726302978004834 1.437133403762096
0.5156484615131159 1.5948486460279876
0.5924533045581158 1.7517024267975623
0.6776038162066405 1.9079705607552016
0.7710554827987504 2.0639186387587483
0.8727917238112477 2.219803821043763
0.9828228731076719 2.3758764884947374
1.1011854131470589 2.532381776955296
1.2279414429137272 2.689561016555286
1.3631783646612452 2.847653095617456
1.5070087783989787 3.00689576677981
1.6595705765052793 3.1675269114609588
1.8210272340263414 3.3297857776497586
1.9915682931999912 3.4939142051753818
2.1714100436060466 3.660157852078763
2.3607964021598242 3.8287674354394206
2.5599999999999996 4.0


==> tikz_scripts/data/curv_v_9.txt <==
0.1449346350032091 0.9894436374691754
0.1654549257500868 1.1526500466800933
0.1913955018418332 1.3144589115659984
0.2226936527601615 1.4750397297584497
0.25929766031890783 1.6345562946380494
0.30116637060865775 1.7931673291394263
0.34826882568397594 1.9510270785711445
0.4005839507529914 2.108285867489937
0.45810029324227114 2.2650906251897793
0.5208158106606814 2.4215853839545542
0.5887377046842154 2.577911753870233
0.6618822993381616 2.734209377691631
0.7402749615710731 2.890616369004121
0.8239500629034612 3.0472697367072668
0.9129509811989687 3.204305798671272
1.007330141952419 3.3618605872749803
1.1071490988225456 3.5200702494233527
1.2124786534620724 3.679071443560791
1.3233990150185244 3.839001736142664
1.44 4.0


==> tikz_scripts/data/dualbasis.txt <==
x N1 N2 N3 N4 N5 N6 N7
0 9 -6.75 2.5 0 0 0 0 
0.01 7.275 -4.6125 1.65 0 0 0 0 
0.02 5.7 -2.7 0.9 0 0 0 0 
0.03 4.275 -1.0125 0.25 0 0 0 0 
0.04 3 0.45 -0.3 0 0 0 0 
0.05 1.875 1.6875 -0.75 0 0 0 0 
0.06 0.9 2.7 -1.1 0 0 0 0 
0.07 0.075 3.4875 -1.35 0 0 0 0 
0.08 -0.6 4.05 -1.5 0 0 0 0 
0.09 -1.125 4.3875 -1.55 0 0 0 0 
0.1 -1.5 4.5 -1.5 0 0 0 0 
0.11 -1.725 4.3875 -1.35 0 0 0 0 
0.12 -1.8 4.05 -1.1 0 0 0 0 
0.13 -1.725 3.4875 -0.75 0 0 0 0 
0.14 -1.5 2.7 -0.3 0 0 0 0 
0.15 -1.125 1.6875 0.25 0 0 0 0 
0.16 -0.6 0.45 0.9 0 0 0 0 
0.17 0.075 -1.0125 1.65 0 0 0 0 
0.18 0.9 -2.7 2.5 0 0 0 0 
0.19 1.875 -4.6125 3.45 0 0 0 0 
0.2 0 6.75 -6 2.5 0 0 0 
0.21 0 5.175 -4.1 1.65 0 0 0 
0.22 0 3.75 -2.4 0.9 0 0 0 
0.23 0 2.475 -0.9 0.25 0 0 0 
0.24 0 1.35 0.4 -0.3 0 0 0 
0.25 0 0.375 1.5 -0.75 0 0 0 
0.26 0 -0.45 2.4 -1.1 0 0 0 
0.27 0 -1.125 3.1 -1.35 0 0 0 
0.28 0 -1.65 3.6 -1.5 0 0 0 
0.29 0 -2.025 3.9 -1.55 0 0 0 
0.3 0 -2.25 4 -1.5 0 0 0 
0.31 0 -2.325 3.9 -1.35 0 0 0 
0.32 0 -2.25 3.6 -1.1 0 0 0 
0.33 0 -2.025 3.1 -0.75 0 0 0 
0.34 0 -1.65 2.4 -0.3 0 0 0 
0.35 0 -1.125 1.5 0.25 0 0 0 
0.36 0 -0.45 0.4 0.9 0 0 0 
0.37 0 0.375 -0.9 1.65 0 0 0 
0.38 0 1.35 -2.4 2.5 0 0 0 
0.39 0 2.475 -4.1 3.45 0 0 0 
0.4 0 0 4.5 -6 2.5 0 0 
0.41 0 0 3.45 -4.1 1.65 0 0 
0.42 0 0 2.5 -2.4 0.9 0 0 
0.43 0 0 1.65 -0.9 0.25 0 0 
0.44 0 0 0.9 0.4 -0.3 0 0 
0.45 0 0 0.25 1.5 -0.75 0 0 
0.46 0 0 -0.3 2.4 -1.1 0 0 
0.47 0 0 -0.75 3.1 -1.35 0 0 
0.48 0 0 -1.1 3.6 -1.5 0 0 
0.49 0 0 -1.35 3.9 -1.55 0 0 
0.5 0 0 -1.5 4 -1.5 0 0 
0.51 0 0 -1.55 3.9 -1.35 0 0 
0.52 0 0 -1.5 3.6 -1.1 0 0 
0.53 0 0 -1.35 3.1 -0.75 0 0 
0.54 0 0 -1.1 2.4 -0.3 0 0 
0.55 0 0 -0.75 1.5 0.25 0 0 
0.56 0 0 -0.3 0.4 0.9 0 0 
0.57 0 0 0.25 -0.9 1.65 0 0 
0.58 0 0 0.9 -2.4 2.5 0 0 
0.59 0 0 1.65 -4.1 3.45 0 0 
0.6 0 0 0 4.5 -6 3.75 0 
0.61 0 0 0 3.45 -4.1 2.475 0 
0.62 0 0 0 2.5 -2.4 1.35 0 
0.63 0 0 0 1.65 -0.9 0.375 0 
0.64 0 0 0 0.9 0.4 -0.45 0 
0.65 0 0 0 0.25 1.5 -1.125 0 
0.66 0 0 0 -0.3 2.4 -1.65 0 
0.67 0 0 0 -0.75 3.1 -2.025 0 
0.68 0 0 0 -1.1 3.6 -2.25 0 
0.69 0 0 0 -1.35 3.9 -2.325 0 
0.7 0 0 0 -1.5 4 -2.25 0 
0.71 0 0 0 -1.55 3.9 -2.025 0 
0.72 0 0 0 -1.5 3.6 -1.65 0 
0.73 0 0 0 -1.35 3.1 -1.125 0 
0.74 0 0 0 -1.1 2.4 -0.45 0 
0.75 0 0 0 -0.75 1.5 0.375 0 
0.76 0 0 0 -0.3 0.4 1.35 0 
0.77 0 0 0 0.25 -0.9 2.475 0 
0.78 0 0 0 0.9 -2.4 3.75 0 
0.79 0 0 0 1.65 -4.1 5.175 0 
0.8 0 0 0 0 4.5 -6.75 3 
0.81 0 0 0 0 3.45 -4.6125 1.875 
0.82 0 0 0 0 2.5 -2.7 0.9 
0.83 0 0 0 0 1.65 -1.0125 0.075 
0.84 0 0 0 0 0.9 0.45 -0.6 
0.85 0 0 0 0 0.25 1.6875 -1.125 
0.86 0 0 0 0 -0.3 2.7 -1.5 
0.87 0 0 0 0 -0.75 3.4875 -1.725 
0.88 0 0 0 0 -1.1 4.05 -1.8 
0.89 0 0 0 0 -1.35 4.3875 -1.725 
0.9 0 0 0 0 -1.5 4.5 -1.5 
0.91 0 0 0 0 -1.55 4.3875 -1.125 
0.92 0 0 0 0 -1.5 4.05 -0.6 
0.93 0 0 0 0 -1.35 3.4875 0.075 
0.94 0 0 0 0 -1.1 2.7 0.9 
0.95 0 0 0 0 -0.75 1.6875 1.875 
0.96 0 0 0 0 -0.3 0.45 3 
0.97 0 0 0 0 0.25 -1.0125 4.275 
0.98 0 0 0 0 0.9 -2.7 5.7 
0.99 0 0 0 0 1.65 -4.6125 7.275 
1 0 0 0 0 0 0 0 


==> tikz_scripts/data/dualbasis_global.dat <==
x N1 N2 N3 N4 N5 N6 N7
0 6.67588 -3.0355 1.13802 -0.492662 0.235517 -0.160853 0.0742045 
0.01 5.73423 -2.2084 0.798036 -0.343964 0.164359 -0.112249 0.0517819 
0.02 4.85158 -1.44416 0.490157 -0.209598 0.100073 -0.0683398 0.0315254 
0.03 4.02792 -0.742775 0.214388 -0.0895661 0.0426609 -0.0291262 0.0134352 
0.04 3.26325 -0.104246 -0.0292716 0.0161328 -0.00787888 0.00539205 -0.00248879 
0.05 2.55757 0.471427 -0.240822 0.107499 -0.0515458 0.035215 -0.0162466 
0.06 1.91088 0.984242 -0.420262 0.184531 -0.08834 0.0603426 -0.0278382 
0.07 1.32318 1.4342 -0.567593 0.247231 -0.118261 0.0807749 -0.0372635 
0.08 0.794475 1.8213 -0.682814 0.295597 -0.14131 0.0965118 -0.0445227 
0.09 0.324758 2.14555 -0.765926 0.32963 -0.157486 0.107553 -0.0496157 
0.1 -0.0859686 2.40694 -0.816928 0.34933 -0.166789 0.1139 -0.0525424 
0.11 -0.437704 2.60547 -0.835821 0.354697 -0.169219 0.115551 -0.0533029 
0.12 -0.730449 2.74114 -0.822604 0.345731 -0.164777 0.112506 -0.0518972 
0.13 -0.964203 2.81396 -0.777278 0.322432 -0.153461 0.104767 -0.0483253 
0.14 -1.13897 2.82392 -0.699842 0.284799 -0.135273 0.0923315 -0.0425872 
0.15 -1.25474 2.77102 -0.590296 0.232833 -0.110213 0.0752011 -0.0346829 
0.16 -1.31152 2.65527 -0.448641 0.166535 -0.078279 0.0533754 -0.0246124 
0.17 -1.30931 2.47666 -0.274877 0.0859025 -0.0394727 0.0268543 -0.0123756 
0.18 -1.24811 2.23519 -0.0690024 -0.00906267 0.00620649 -0.00436205 0.00202732 
0.19 -1.12792 1.93087 0.168981 -0.118361 0.0587584 -0.0402738 0.0185965 
0.2 -0.948741 1.56369 0.439074 -0.241993 0.118183 -0.0808808 0.0373319 
0.21 -0.747319 1.1794 0.712006 -0.363824 0.176602 -0.120791 0.0557447 
0.22 -0.560409 0.823772 0.958503 -0.467724 0.226135 -0.154613 0.0713461 
0.23 -0.388009 0.496791 1.17857 -0.55369 0.266784 -0.182345 0.0841362 
0.24 -0.230119 0.198462 1.3722 -0.621725 0.298548 -0.203989 0.0941148 
0.25 -0.0867401 -0.0712159 1.53939 -0.671826 0.321426 -0.219545 0.101282 
0.26 0.0421284 -0.312242 1.68016 -0.703996 0.33542 -0.229011 0.105638 
0.27 0.156486 -0.524617 1.79448 -0.718232 0.340529 -0.232389 0.107183 
0.28 0.256334 -0.708341 1.88238 -0.714537 0.336753 -0.229678 0.105916 
0.29 0.341671 -0.863413 1.94384 -0.692908 0.324092 -0.220878 0.101838 
0.3 0.412497 -0.989833 1.97887 -0.653348 0.302545 -0.205989 0.0949482 
0.31 0.468813 -1.0876 1.98746 -0.595854 0.272114 -0.185012 0.0852473 
0.32 0.510618 -1.15672 1.96962 -0.520428 0.232798 -0.157945 0.072735 
0.33 0.537913 -1.19719 1.92535 -0.42707 0.184597 -0.12479 0.0574113 
0.34 0.550697 -1.209 1.85464 -0.315779 0.127511 -0.0855467 0.0392763 
0.35 0.548971 -1.19216 1.7575 -0.186556 0.0615401 -0.0402141 0.0183299 
0.36 0.532734 -1.14668 1.63393 -0.0394001 -0.0133159 0.0112072 -0.00542786 
0.37 0.501986 -1.07254 1.48392 0.125688 -0.0970568 0.0687173 -0.031997 
0.38 0.456728 -0.969745 1.30748 0.308709 -0.189683 0.132316 -0.0613775 
0.39 0.39696 -0.838303 1.1046 0.509663 -0.291194 0.202004 -0.0935694 
0.4 0.322681 -0.678209 0.875291 0.728548 -0.40159 0.27778 -0.128573 
0.41 0.244095 -0.51012 0.641698 0.945008 -0.507494 0.35027 -0.162033 
0.42 0.171407 -0.354693 0.425974 1.13868 -0.59553 0.410098 -0.189596 
0.43 0.104615 -0.211929 0.228119 1.30957 -0.665698 0.457263 -0.211262 
0.44 0.043721 -0.0818261 0.048131 1.45768 -0.717997 0.491767 -0.227031 
0.45 -0.0112761 0.0356145 -0.113988 1.58299 -0.752428 0.513609 -0.236903 
0.46 -0.060376 0.140393 -0.258239 1.68553 -0.768991 0.522789 -0.240877 
0.47 -0.103579 0.23251 -0.384622 1.76528 -0.767686 0.519306 -0.238955 
0.48 -0.140884 0.311964 -0.493137 1.82224 -0.748513 0.503162 -0.231135 
0.49 -0.172293 0.378757 -0.583783 1.85642 -0.711471 0.474355 -0.217418 
0.5 -0.197804 0.432887 -0.656561 1.86781 -0.656561 0.432887 -0.197804 
0.51 -0.217418 0.474355 -0.711471 1.85642 -0.583783 0.378757 -0.172293 
0.52 -0.231135 0.503162 -0.748513 1.82224 -0.493137 0.311964 -0.140884 
0.53 -0.238955 0.519306 -0.767686 1.76528 -0.384622 0.23251 -0.103579 
0.54 -0.240877 0.522789 -0.768991 1.68553 -0.258239 0.140393 -0.060376 
0.55 -0.236903 0.513609 -0.752428 1.58299 -0.113988 0.0356145 -0.0112761 
0.56 -0.227031 0.491767 -0.717997 1.45768 0.048131 -0.0818261 0.043721 
0.57 -0.211262 0.457263 -0.665698 1.30957 0.228119 -0.211929 0.104615 
0.58 -0.189596 0.410098 -0.59553 1.13868 0.425974 -0.354693 0.171407 
0.59 -0.162033 0.35027 -0.507494 0.945008 0.641698 -0.51012 0.244095 
0.6 -0.128573 0.27778 -0.40159 0.728548 0.875291 -0.678209 0.322681 
0.61 -0.0935694 0.202004 -0.291194 0.509663 1.1046 -0.838303 0.39696 
0.62 -0.0613775 0.132316 -0.189683 0.308709 1.30748 -0.969745 0.456728 
0.63 -0.031997 0.0687173 -0.0970568 0.125688 1.48392 -1.07254 0.501986 
0.64 -0.00542786 0.0112072 -0.0133159 -0.0394001 1.63393 -1.14668 0.532734 
0.65 0.0183299 -0.0402141 0.0615401 -0.186556 1.7575 -1.19216 0.548971 
0.66 0.0392763 -0.0855467 0.127511 -0.315779 1.85464 -1.209 0.550697 
0.67 0.0574113 -0.12479 0.184597 -0.42707 1.92535 -1.19719 0.537913 
0.68 0.072735 -0.157945 0.232798 -0.520428 1.96962 -1.15672 0.510618 
0.69 0.0852473 -0.185012 0.272114 -0.595854 1.98746 -1.0876 0.468813 
0.7 0.0949482 -0.205989 0.302545 -0.653348 1.97887 -0.989833 0.412497 
0.71 0.101838 -0.220878 0.324092 -0.692908 1.94384 -0.863413 0.341671 
0.72 0.105916 -0.229678 0.336753 -0.714537 1.88238 -0.708341 0.256334 
0.73 0.107183 -0.232389 0.340529 -0.718232 1.79448 -0.524617 0.156486 
0.74 0.105638 -0.229011 0.33542 -0.703996 1.68016 -0.312242 0.0421284 
0.75 0.101282 -0.219545 0.321426 -0.671826 1.53939 -0.0712159 -0.0867401 
0.76 0.0941148 -0.203989 0.298548 -0.621725 1.3722 0.198462 -0.230119 
0.77 0.0841362 -0.182345 0.266784 -0.55369 1.17857 0.496791 -0.388009 
0.78 0.0713461 -0.154613 0.226135 -0.467724 0.958503 0.823772 -0.560409 
0.79 0.0557447 -0.120791 0.176602 -0.363824 0.712006 1.1794 -0.747319 
0.8 0.0373319 -0.0808808 0.118183 -0.241993 0.439074 1.56369 -0.948741 
0.81 0.0185965 -0.0402738 0.0587584 -0.118361 0.168981 1.93087 -1.12792 
0.82 0.00202732 -0.00436205 0.00620649 -0.00906267 -0.0690024 2.23519 -1.24811 
0.83 -0.0123756 0.0268543 -0.0394727 0.0859025 -0.274877 2.47666 -1.30931 
0.84 -0.0246124 0.0533754 -0.078279 0.166535 -0.448641 2.65527 -1.31152 
0.85 -0.0346829 0.0752011 -0.110213 0.232833 -0.590296 2.77102 -1.25474 
0.86 -0.0425872 0.0923315 -0.135273 0.284799 -0.699842 2.82392 -1.13897 
0.87 -0.0483253 0.104767 -0.153461 0.322432 -0.777278 2.81396 -0.964203 
0.88 -0.0518972 0.112506 -0.164777 0.345731 -0.822604 2.74114 -0.730449 
0.89 -0.0533029 0.115551 -0.169219 0.354697 -0.835821 2.60547 -0.437704 
0.9 -0.0525424 0.1139 -0.166789 0.34933 -0.816928 2.40694 -0.0859686 
0.91 -0.0496157 0.107553 -0.157486 0.32963 -0.765926 2.14555 0.324758 
0.92 -0.0445227 0.0965118 -0.14131 0.295597 -0.682814 1.8213 0.794475 
0.93 -0.0372635 0.0807749 -0.118261 0.247231 -0.567593 1.4342 1.32318 
0.94 -0.0278382 0.0603426 -0.08834 0.184531 -0.420262 0.984242 1.91088 
0.95 -0.0162466 0.035215 -0.0515458 0.107499 -0.240822 0.471427 2.55757 
0.96 -0.00248879 0.00539205 -0.00787888 0.0161328 -0.0292716 -0.104246 3.26325 
0.97 0.0134352 -0.0291262 0.0426609 -0.0895661 0.214388 -0.742775 4.02792 
0.98 0.0315254 -0.0683398 0.100073 -0.209598 0.490157 -1.44416 4.85158 
0.99 0.0517819 -0.112249 0.164359 -0.343964 0.798036 -2.2084 5.73423 


==> tikz_scripts/data/spectrum_c0.txt <==
0 1
0.000637349 1
0.0012747 1
0.00191205 1
0.00254939 1
0.00318674 1
0.00382409 1
0.00446144 1
0.00509879 1
0.00573614 1
0.00637349 1
0.00701083 1
0.00764818 1
0.00828553 1
0.00892288 1
0.00956023 1
0.0101976 1
0.0108349 1
0.0114723 1
0.0121096 1
0.012747 1
0.0133843 1
0.0140217 1
0.014659 1
0.0152964 1
0.0159337 1
0.0165711 1
0.0172084 1
0.0178458 1
0.0184831 1
0.0191205 1
0.0197578 1
0.0203952 1
0.0210325 1
0.0216699 1
0.0223072 1
0.0229446 1
0.0235819 1
0.0242192 1
0.0248566 1
0.0254939 1
0.0261313 1
0.0267686 1
0.027406 1
0.0280433 1
0.0286807 1
0.029318 1
0.0299554 1
0.0305927 1
0.0312301 1
0.0318674 1
0.0325048 1
0.0331421 1
0.0337795 1
0.0344168 1
0.0350542 1
0.0356915 1
0.0363289 1
0.0369662 1
0.0376036 1
0.0382409 1
0.0388783 1
0.0395156 1
0.040153 1
0.0407903 1
0.0414277 1
0.042065 1
0.0427024 0.999999
0.0433397 0.999999
0.0439771 1
0.0446144 1
0.0452518 1
0.0458891 1
0.0465264 1
0.0471638 1
0.0478011 1
0.0484385 1
0.0490758 1
0.0497132 1
0.0503505 1
0.0509879 1
0.0516252 1
0.0522626 1
0.0528999 1
0.0535373 1
0.0541746 1
0.054812 1
0.0554493 1
0.0560867 1
0.056724 1
0.0573614 0.999999
0.0579987 0.999999
0.0586361 1
0.0592734 1
0.0599108 0.999997
0.0605481 0.999997
0.0611855 1
0.0618228 1
0.0624602 0.999999
0.0630975 0.999999
0.0637349 1.00001
0.0643722 1.00001
0.0650096 1
0.0656469 1
0.0662843 1.00001
0.0669216 1.00001
0.067559 0.999999
0.0681963 0.999999
0.0688337 0.999999
0.069471 0.999999
0.0701083 0.999995
0.0707457 0.999995
0.071383 1
0.0720204 1
0.0726577 1
0.0732951 0.999998
0.0739324 1
0.0745698 1
0.0752071 1
0.0758445 0.999998
0.0764818 1
0.0771192 1.00001
0.0777565 1.00001
0.0783939 1.00001
0.0790312 1.00001
0.0796686 1.00001
0.0803059 1.00001
0.0809433 0.999976
0.0815806 0.999984
0.082218 0.999995
0.0828553 0.999995
0.0834927 0.999998
0.08413 0.999998
0.0847674 1.00001
0.0854047 1.00001
0.0860421 0.999996
0.0866794 0.999996
0.0873168 1.00001
0.0879541 1.00001
0.0885915 1.00003
0.0892288 1.00003
0.0898662 0.999997
0.0905035 1.00002
0.0911409 1.00002
0.0917782 0.999989
0.0924156 0.999989
0.0930529 0.999989
0.0936902 0.999989
0.0943276 1.00001
0.0949649 1.00001
0.0956023 0.999993
0.0962396 0.999994
0.096877 1.00002
0.0975143 1.00002
0.0981517 1
0.098789 1
0.0994264 0.999995
0.100064 0.999995
0.100701 1.00001
0.101338 1.00001
0.101976 0.999957
0.102613 0.999957
0.10325 1.00007
0.103888 1.00007
0.104525 1.00005
0.105163 1.00005
0.1058 0.999985
0.106437 0.999985
0.107075 1
0.107712 1
0.108349 1.00005
0.108987 1.00005
0.109624 1.00006
0.110261 1.00006
0.110899 0.999994
0.111536 0.999982
0.112173 0.999983
0.112811 1.00001
0.113448 1.00001
0.114085 0.999966
0.114723 0.999967
0.11536 1.00005
0.115997 1.00005
0.116635 1.00014
0.117272 1.00014
0.117909 0.999997
0.118547 1.00001
0.119184 1.00007
0.119822 1.00007
0.120459 1.00005
0.121096 1.00005
0.121734 0.999972
0.122371 0.999972
0.123008 1.00007
0.123646 1.00007
0.124283 0.999993
0.12492 0.999993
0.125558 1.0001
0.126195 1.0001
0.126832 1.00005
0.12747 1.00005
0.128107 0.999946
0.128744 0.999946
0.129382 1.00006
0.130019 1.00006
0.130656 0.999868
0.131294 1.00004
0.131931 1.00004
0.132569 0.999971
0.133206 1.00001
0.133843 1.00021
0.134481 1.00021
0.135118 1
0.135755 1
0.136393 1.00029
0.13703 1.00029
0.137667 0.999982
0.138305 1.00001
0.138942 1.00022
0.139579 1.00022
0.140217 1.00007
0.140854 1.00007
0.141491 1.0002
0.142129 1.0002
0.142766 1.00004
0.143403 1.00004
0.144041 0.999926
0.144678 0.999926
0.145315 1.00026
0.145953 1.00026
0.14659 0.999985
0.147228 0.999985
0.147865 1.00003
0.148502 1.00004
0.14914 1.00002
0.149777 1.00002
0.150414 1.00011
0.151052 1.00011
0.151689 1.00017
0.152326 1.00017
0.152964 1.00021
0.153601 1.00021
0.154238 1.00009
0.154876 1.00009
0.155513 0.999906
0.15615 0.999906
0.156788 0.999953
0.157425 1.00015
0.158062 1.00016
0.1587 0.999827
0.159337 0.999875
0.159975 1.00012
0.160612 1.00017
0.161249 1.00001
0.161887 1.00002
0.162524 1.00017
0.163161 1.00017
0.163799 1.00022
0.164436 1.00022
0.165073 1.00001
0.165711 1.00005
0.166348 0.999847
0.166985 0.999878
0.167623 1.00061
0.16826 1.00061
0.168897 0.999969
0.169535 0.999969
0.170172 1.0008
0.170809 1.0008
0.171447 0.999939
0.172084 0.999939
0.172721 0.999947
0.173359 0.999947
0.173996 1.00063
0.174634 1.00063
0.175271 1.00001
0.175908 1.00001
0.176546 0.999992
0.177183 0.999992
0.17782 1.00057
0.178458 1.00057
0.179095 1.00076
0.179732 1.00076
0.18037 1.00007
0.181007 1.00011
0.181644 1.00007
0.182282 1.00007
0.182919 0.999951
0.183556 0.999943
0.184194 0.999958
0.184831 1.00044
0.185468 1.00044
0.186106 0.999762
0.186743 0.999767
0.18738 1.00111
0.188018 1.00111
0.188655 1.00076
0.189293 1.00076
0.18993 0.999544
0.190567 0.999544
0.191205 1.00077
0.191842 1.00077
0.192479 1.00005
0.193117 1.00016
0.193754 1.00044
0.194391 1.0005
0.195029 1.00095
0.195666 1.00095
0.196303 0.99988
0.196941 0.99988
0.197578 0.999832
0.198215 0.999924
0.198853 0.999967
0.19949 0.999967
0.200127 1.00069
0.200765 1.00069
0.201402 1.00073
0.20204 1.00073
0.202677 0.999748
0.203314 0.999748
0.203952 1.00054
0.204589 1.00055
0.205226 1.00014
0.205864 1.00015
0.206501 1.00155
0.207138 1.00155
0.207776 0.999953
0.208413 0.999953
0.20905 1.00128
0.209688 1.00128
0.210325 1.00085
0.210962 1.00085
0.2116 1.00006
0.212237 1.00129
0.212874 1.00129
0.213512 0.99981
0.214149 1.00004
0.214786 1.00093
0.215424 1.0012
0.216061 1.00028
0.216699 1.00028
0.217336 1.00025
0.217973 1.00025
0.218611 1.00047
0.219248 1.00054
0.219885 1.00047
0.220523 1.00128
0.22116 0.999136
0.221797 0.999665
0.222435 1.00122
0.223072 1.00122
0.223709 0.999396
0.224347 0.999396
0.224984 1.00046
0.225621 1.00046
0.226259 1.00055
0.226896 1.00059
0.227533 1.00005
0.228171 1.00005
0.228808 1.0023
0.229446 1.0023
0.230083 1.0022
0.23072 1.00223
0.231358 1.00126
0.231995 1.00126
0.232632 0.999639
0.23327 0.999639
0.233907 1.00196
0.234544 1.00196
0.235182 1.00065
0.235819 1.00071
0.236456 1.00228
0.237094 1.00232
0.237731 0.999743
0.238368 0.999743
0.239006 1.0012
0.239643 1.0012
0.24028 1.00199
0.240918 1.00199
0.241555 0.999872
0.242192 0.999472
0.24283 0.999556
0.243467 0.999413
0.244105 0.999786
0.244742 1.00133
0.245379 1.00133
0.246017 1.00069
0.246654 1.00072
0.247291 1.00111
0.247929 1.00111
0.248566 0.999742
0.249203 1.00028
0.249841 1.00336
0.250478 1.00344
0.251115 1.00206
0.251753 1.00206
0.25239 1.00239
0.253027 1.00239
0.253665 1.0024
0.254302 1.00241
0.254939 1.00111
0.255577 1.00111
0.256214 0.999643
0.256851 0.999648
0.257489 0.999728
0.258126 0.999728
0.258764 1.00225
0.259401 1.00225
0.260038 0.99987
0.260676 0.99987
0.261313 1.00077
0.26195 1.00083
0.262588 1.0028
0.263225 1.00284
0.263862 1.00041
0.2645 1.00041
0.265137 1.00103
0.265774 1.00103
0.266412 1.00108
0.267049 1.00108
0.267686 1.00194
0.268324 1.00194
0.268961 1.00046
0.269598 1.00046
0.270236 1.00048
0.270873 1.00095
0.271511 1.00087
0.272148 1.00162
0.272785 1.00201
0.273423 1.0048
0.27406 1.00487
0.274697 1.00511
0.275335 1.00511
0.275972 1.00169
0.276609 1.0019
0.277247 1.00314
0.277884 1.00314
0.278521 1.00435
0.279159 1.00452
0.279796 1.0076
0.280433 1.0076
0.281071 1.00315
0.281708 1.00368
0.282345 1.00284
0.282983 1.00298
0.28362 1.006
0.284257 1.00646
0.284895 1.00426
0.285532 1.00426
0.28617 1.00479
0.286807 1.00485
0.287444 1.00101
0.288082 1.00101
0.288719 1.00154
0.289356 1.00156
0.289994 0.999926
0.290631 0.999987
0.291268 1.00319
0.291906 1.00319
0.292543 1.00313
0.29318 1.00322
0.293818 0.999232
0.294455 0.999232
0.295092 1.00283
0.29573 1.00308
0.296367 1.0038
0.297004 1.0038
0.297642 1.00513
0.298279 1.00528
0.298917 1.00497
0.299554 1.00497
0.300191 1.00511
0.300829 1.00511
0.301466 1.0035
0.302103 1.0035
0.302741 1.00384
0.303378 1.00398
0.304015 1.00192
0.304653 1.00705
0.30529 1.00627
0.305927 1.00677
0.306565 1.002
0.307202 1.00054
0.307839 1.00071
0.308477 1.00247
0.309114 1.00254
0.309751 1.00382
0.310389 1.00382
0.311026 1.0025
0.311663 1.00291
0.312301 1.00197
0.312938 1.00225
0.313576 1.00594
0.314213 1.00594
0.31485 1.00464
0.315488 1.00464
0.316125 1.00089
0.316762 1.00089
0.3174 1.00091
0.318037 1.00091
0.318674 1.0049
0.319312 1.00505
0.319949 1.00382
0.320586 1.00426
0.321224 1.00434
0.321861 1.00434
0.322498 1.00287
0.323136 1.00469
0.323773 1.00637
0.32441 1.00637
0.325048 1.00466
0.325685 1.00466
0.326322 1.00622
0.32696 1.00645
0.327597 1.00564
0.328235 1.00564
0.328872 1.00632
0.329509 1.00658
0.330147 1.0044
0.330784 1.00449
0.331421 1.00088
0.332059 1.00171
0.332696 1.00646
0.333333 1.00649
0.333971 1.006
0.334608 1.006
0.335245 1.00683
0.335883 1.00683
0.33652 1.00409
0.337157 1.00414
0.337795 1.00428
0.338432 1.00428
0.339069 1.00614
0.339707 1.00676
0.340344 1.00154
0.340982 1.00307
0.341619 1.00208
0.342256 1.00123
0.342894 1.00289
0.343531 1.00224
0.344168 1.00224
0.344806 1.00352
0.345443 1.00354
0.34608 1.00449
0.346718 1.00449
0.347355 1.00542
0.347992 1.00542
0.34863 1.00778
0.349267 1.00847
0.349904 1.00977
0.350542 1.00978
0.351179 1.00689
0.351816 1.00689
0.352454 1.00809
0.353091 1.00809
0.353728 1.00844
0.354366 1.00918
0.355003 1.00589
0.355641 1.00616
0.356278 1.00658
0.356915 1.00658
0.357553 1.00654
0.35819 1.0067
0.358827 1.00511
0.359465 1.00511
0.360102 1.00552
0.360739 1.00552
0.361377 1.00376
0.362014 1.00376
0.362651 1.00567
0.363289 1.00567
0.363926 1.0034
0.364563 1.0034
0.365201 1.00444
0.365838 1.00444
0.366475 1.00366
0.367113 1.00366
0.36775 1.00389
0.368388 1.00572
0.369025 1.00507
0.369662 1.00677
0.3703 1.00653
0.370937 1.00653
0.371574 1.00707
0.372212 1.00783
0.372849 1.00597
0.373486 1.00647
0.374124 1.00656
0.374761 1.00714
0.375398 1.00686
0.376036 1.00865
0.376673 1.00546
0.37731 1.00599
0.377948 1.00682
0.378585 1.00731
0.379222 1.00694
0.37986 1.00964
0.380497 1.00774
0.381134 1.00797
0.381772 1.00608
0.382409 1.00609
0.383047 1.00664
0.383684 1.00611
0.384321 1.00611
0.384959 1.01189
0.385596 1.01205
0.386233 1.00961
0.386871 1.01037
0.387508 1.00974
0.388145 1.01021
0.388783 1.00959
0.38942 1.01119
0.390057 1.00654
0.390695 1.0073
0.391332 1.00624
0.391969 1.00624
0.392607 1.00784
0.393244 1.00784
0.393881 1.01014
0.394519 1.01097
0.395156 1.00608
0.395793 1.00782
0.396431 1.00674
0.397068 1.00674
0.397706 1.00771
0.398343 1.00771
0.39898 1.0045
0.399618 1.0045
0.400255 1.00408
0.400892 1.00422
0.40153 1.00289
0.402167 1.004
0.402804 1.00825
0.403442 1.00825
0.404079 1.01064
0.404716 1.01064
0.405354 1.01048
0.405991 1.01072
0.406628 1.00978
0.407266 1.01245
0.407903 1.01245
0.40854 1.0127
0.409178 1.01424
0.409815 1.01483
0.410453 1.01531
0.41109 1.01646
0.411727 1.0152
0.412365 1.01578
0.413002 1.01188
0.413639 1.0119
0.414277 1.0119
0.414914 1.01223
0.415551 1.01177
0.416189 1.01177
0.416826 1.01013
0.417463 1.01013
0.418101 1.00993
0.418738 1.01006
0.419375 1.00776
0.420013 1.00896
0.42065 1.00744
0.421287 1.00755
0.421925 1.00815
0.422562 1.00701
0.423199 1.01073
0.423837 1.01073
0.424474 1.01336
0.425112 1.0101
0.425749 1.01077
0.426386 1.01197
0.427024 1.01373
0.427661 1.00937
0.428298 1.01147
0.428936 1.01034
0.429573 1.01052
0.43021 1.01051
0.430848 1.01051
0.431485 1.01204
0.432122 1.01288
0.43276 1.01148
0.433397 1.01249
0.434034 1.01239
0.434672 1.01239
0.435309 1.01338
0.435946 1.01338
0.436584 1.01276
0.437221 1.01279
0.437859 1.01001
0.438496 1.01029
0.439133 1.01077
0.439771 1.01077
0.440408 1.00779
0.441045 1.00779
0.441683 1.00705
0.44232 1.00753
0.442957 1.00843
0.443595 1.00843
0.444232 1.011
0.444869 1.01214
0.445507 1.01234
0.446144 1.01234
0.446781 1.01338
0.447419 1.01406
0.448056 1.01243
0.448693 1.01333
0.449331 1.01207
0.449968 1.01207
0.450605 1.01291
0.451243 1.01293
0.45188 1.01201
0.452518 1.01235
0.453155 1.00988
0.453792 1.01068
0.45443 1.01069
0.455067 1.01076
0.455704 1.00864
0.456342 1.00876
0.456979 1.00824
0.457616 1.00828
0.458254 1.00723
0.458891 1.00723
0.459528 1.00784
0.460166 1.00784
0.460803 1.00932
0.46144 1.00985
0.462078 1.00932
0.462715 1.01022
0.463352 1.01478
0.46399 1.01512
0.464627 1.01407
0.465264 1.01581
0.465902 1.01581
0.466539 1.01618
0.467177 1.01644
0.467814 1.01545
0.468451 1.01545
0.469089 1.01612
0.469726 1.01694
0.470363 1.01598
0.471001 1.01642
0.471638 1.01598
0.472275 1.01598
0.472913 1.01397
0.47355 1.01459
0.474187 1.0183
0.474825 1.0183
0.475462 1.01912
0.476099 1.02036
0.476737 1.02036
0.477374 1.02232
0.478011 1.01715
0.478649 1.01769
0.479286 1.01622
0.479924 1.01622
0.480561 1.01726
0.481198 1.01726
0.481836 1.01437
0.482473 1.01437
0.48311 1.01472
0.483748 1.01799
0.484385 1.01799
0.485022 1.01836
0.48566 1.02005
0.486297 1.02005
0.486934 1.01841
0.487572 1.01841
0.488209 1.01803
0.488846 1.01803
0.489484 1.01691
0.490121 1.01834
0.490758 1.01749
0.491396 1.01923
0.492033 1.01937
0.49267 1.01937
0.493308 1.0201
0.493945 1.02012
0.494583 1.01889
0.49522 1.01889
0.495857 1.01747
0.496495 1.01882
0.497132 1.01709
0.497769 1.01767
0.498407 1.01787
0.499044 1.01787
0.499681 1.01812
0.500319 1.01877
0.500956 1.01913
0.501593 1.01971
0.502231 1.01873
0.502868 1.01906
0.503505 1.01821
0.504143 1.02066
0.50478 1.01888
0.505417 1.02011
0.506055 1.01817
0.506692 1.01856
0.50733 1.01615
0.507967 1.01538
0.508604 1.01551
0.509242 1.01758
0.509879 1.01758
0.510516 1.01886
0.511154 1.01914
0.511791 1.0202
0.512428 1.0202
0.513066 1.02041
0.513703 1.02049
0.51434 1.0224
0.514978 1.02298
0.515615 1.02107
0.516252 1.02233
0.51689 1.02233
0.517527 1.02257
0.518164 1.02237
0.518802 1.02273
0.519439 1.02136
0.520076 1.02136
0.520714 1.02044
0.521351 1.02048
0.521989 1.01995
0.522626 1.01995
0.523263 1.02106
0.523901 1.02106
0.524538 1.02022
0.525175 1.02186
0.525813 1.02046
0.52645 1.02051
0.527087 1.02165
0.527725 1.02228
0.528362 1.02182
0.528999 1.0231
0.529637 1.01986
0.530274 1.02161
0.530911 1.02623
0.531549 1.02776
0.532186 1.02852
0.532823 1.02895
0.533461 1.02993
0.534098 1.02993
0.534736 1.03056
0.535373 1.03135
0.53601 1.03247
0.536648 1.03367
0.537285 1.03134
0.537922 1.03172
0.53856 1.03119
0.539197 1.03383
0.539834 1.03106
0.540472 1.03155
0.541109 1.03109
0.541746 1.03114
0.542384 1.03184
0.543021 1.03184
0.543658 1.03021
0.544296 1.03079
0.544933 1.03279
0.54557 1.03279
0.546208 1.03305
0.546845 1.03423
0.547482 1.03073
0.54812 1.03073
0.548757 1.02968
0.549395 1.03359
0.550032 1.03374
0.550669 1.03374
0.551307 1.03639
0.551944 1.03594
0.552581 1.03657
0.553219 1.03792
0.553856 1.04031
0.554493 1.03951
0.555131 1.03951
0.555768 1.04024
0.556405 1.04289
0.557043 1.04315
0.55768 1.04315
0.558317 1.04314
0.558955 1.04401
0.559592 1.04401
0.560229 1.0444
0.560867 1.04246
0.561504 1.04581
0.562141 1.04698
0.562779 1.04698
0.563416 1.04589
0.564054 1.04714
0.564691 1.04679
0.565328 1.0477
0.565966 1.0477
0.566603 1.04901
0.56724 1.04811
0.567878 1.04909
0.568515 1.04508
0.569152 1.04585
0.56979 1.04686
0.570427 1.04724
0.571064 1.04646
0.571702 1.04687
0.572339 1.04555
0.572976 1.04647
0.573614 1.04756
0.574251 1.04756
0.574888 1.04693
0.575526 1.04742
0.576163 1.04995
0.576801 1.05009
0.577438 1.05012
0.578075 1.05012
0.578713 1.05004
0.57935 1.05032
0.579987 1.0492
0.580625 1.0492
0.581262 1.05049
0.581899 1.05214
0.582537 1.05003
0.583174 1.05003
0.583811 1.04992
0.584449 1.04996
0.585086 1.04826
0.585723 1.04892
0.586361 1.04763
0.586998 1.04918
0.587635 1.04918
0.588273 1.05002
0.58891 1.04869
0.589547 1.04914
0.590185 1.05156
0.590822 1.05227
0.59146 1.05184
0.592097 1.05334
0.592734 1.05206
0.593372 1.05253
0.594009 1.05082
0.594646 1.05132
0.595284 1.05106
0.595921 1.0521
0.596558 1.05082
0.597196 1.05117
0.597833 1.05
0.59847 1.05067
0.599108 1.05067
0.599745 1.05107
0.600382 1.0477
0.60102 1.0483
0.601657 1.04859
0.602294 1.04862
0.602932 1.04969
0.603569 1.04969
0.604207 1.05149
0.604844 1.05232
0.605481 1.05317
0.606119 1.0524
0.606756 1.05411
0.607393 1.05437
0.608031 1.05437
0.608668 1.05508
0.609305 1.05522
0.609943 1.0541
0.61058 1.057
0.611217 1.05746
0.611855 1.05851
0.612492 1.05558
0.613129 1.05763
0.613767 1.05576
0.614404 1.0572
0.615041 1.05596
0.615679 1.05878
0.616316 1.05884
0.616953 1.05884
0.617591 1.05869
0.618228 1.05899
0.618866 1.05877
0.619503 1.05877
0.62014 1.0627
0.620778 1.0627
0.621415 1.06212
0.622052 1.06343
0.62269 1.06045
0.623327 1.06045
0.623964 1.06022
0.624602 1.06452
0.625239 1.06482
0.625876 1.06506
0.626514 1.06506
0.627151 1.06653
0.627788 1.06745
0.628426 1.06745
0.629063 1.06661
0.6297 1.06789
0.630338 1.06835
0.630975 1.06835
0.631612 1.06957
0.63225 1.07068
0.632887 1.06901
0.633525 1.06901
0.634162 1.06917
0.634799 1.06917
0.635437 1.07055
0.636074 1.07055
0.636711 1.07063
0.637349 1.07148
0.637986 1.07002
0.638623 1.07426
0.639261 1.07386
0.639898 1.07425
0.640535 1.07337
0.641173 1.07715
0.64181 1.07716
0.642447 1.07716
0.643085 1.07725
0.643722 1.07767
0.644359 1.077
0.644997 1.077
0.645634 1.07887
0.646272 1.07887
0.646909 1.07876
0.647546 1.07905
0.648184 1.08469
0.648821 1.08469
0.649458 1.08443
0.650096 1.08591
0.650733 1.08739
0.65137 1.08837
0.652008 1.08675
0.652645 1.08981
0.653282 1.09241
0.65392 1.0916
0.654557 1.09188
0.655194 1.09164
0.655832 1.09291
0.656469 1.09389
0.657106 1.09389
0.657744 1.09376
0.658381 1.09396
0.659018 1.0915
0.659656 1.09511
0.660293 1.09471
0.660931 1.09519
0.661568 1.09646
0.662205 1.09706
0.662843 1.09586
0.66348 1.09642
0.664117 1.09581
0.664755 1.09581
0.665392 1.09572
0.666029 1.10289
0.666667 1.10289
0.667304 1.10315
0.667941 1.10309
0.668579 1.10309
0.669216 1.10331
0.669853 1.10869
0.670491 1.1117
0.671128 1.1117
0.671765 1.11543
0.672403 1.11674
0.67304 1.11551
0.673678 1.11942
0.674315 1.11964
0.674952 1.11964
0.67559 1.12299
0.676227 1.12381
0.676864 1.1214
0.677502 1.12275
0.678139 1.12244
0.678776 1.12439
0.679414 1.12447
0.680051 1.1263
0.680688 1.1247
0.681326 1.12777
0.681963 1.12657
0.6826 1.12662
0.683238 1.12871
0.683875 1.13
0.684512 1.13162
0.68515 1.13615
0.685787 1.13663
0.686424 1.13663
0.687062 1.13887
0.687699 1.14193
0.688337 1.14072
0.688974 1.14445
0.689611 1.14324
0.690249 1.14437
0.690886 1.14464
0.691523 1.151
0.692161 1.15403
0.692798 1.15404
0.693435 1.15123
0.694073 1.15649
0.69471 1.15449
0.695347 1.1569
0.695985 1.16197
0.696622 1.1656
0.697259 1.16698
0.697897 1.16698
0.698534 1.1666
0.699171 1.16875
0.699809 1.16794
0.700446 1.17079
0.701083 1.1763
0.701721 1.18301
0.702358 1.18423
0.702996 1.18423
0.703633 1.18539
0.70427 1.18927
0.704908 1.18931
0.705545 1.18849
0.706182 1.19675
0.70682 1.19723
0.707457 1.20006
0.708094 1.19801
0.708732 1.2005
0.709369 1.20133
0.710006 1.20526
0.710644 1.20485
0.711281 1.20842
0.711918 1.20968
0.712556 1.20968
0.713193 1.21323
0.71383 1.21552
0.714468 1.21626
0.715105 1.21635
0.715743 1.2147
0.71638 1.21839
0.717017 1.26315
0.717655 1.26667
0.718292 1.26624
0.718929 1.26923
0.719567 1.26997
0.720204 1.26997
0.720841 1.27004
0.721479 1.2701
0.722116 1.27488
0.722753 1.27512
0.723391 1.27465
0.724028 1.27465
0.724665 1.28244
0.725303 1.28244
0.72594 1.27637
0.726577 1.27664
0.727215 1.28748
0.727852 1.28789
0.728489 1.28594
0.729127 1.28594
0.729764 1.28699
0.730402 1.28728
0.731039 1.28686
0.731676 1.2873
0.732314 1.28781
0.732951 1.28781
0.733588 1.28788
0.734226 1.28932
0.734863 1.2887
0.7355 1.2887
0.736138 1.28888
0.736775 1.28916
0.737412 1.29036
0.73805 1.29036
0.738687 1.29275
0.739324 1.29345
0.739962 1.29345
0.740599 1.29379
0.741236 1.29167
0.741874 1.29172
0.742511 1.29214
0.743149 1.29214
0.743786 1.28994
0.744423 1.29049
0.745061 1.29049
0.745698 1.29058
0.746335 1.29132
0.746973 1.29185
0.74761 1.29001
0.748247 1.2901
0.748885 1.29222
0.749522 1.29222
0.750159 1.29188
0.750797 1.29188
0.751434 1.2911
0.752071 1.29258
0.752709 1.29293
0.753346 1.2948
0.753983 1.29526
0.754621 1.29526
0.755258 1.29603
0.755895 1.29603
0.756533 1.29442
0.75717 1.29464
0.757808 1.29491
0.758445 1.29491
0.759082 1.29495
0.75972 1.29487
0.760357 1.2964
0.760994 1.29704
0.761632 1.29819
0.762269 1.29695
0.762906 1.30065
0.763544 1.29942
0.764181 1.29964
0.764818 1.29594
0.765456 1.29614
0.766093 1.29614
0.76673 1.29637
0.767368 1.29596
0.768005 1.2961
0.768642 1.29611
0.76928 1.29893
0.769917 1.29887
0.770554 1.29902
0.771192 1.29694
0.771829 1.29728
0.772467 1.29606
0.773104 1.29635
0.773741 1.29553
0.774379 1.29673
0.775016 1.29633
0.775653 1.29668
0.776291 1.29629
0.776928 1.29802
0.777565 1.29721
0.778203 1.29837
0.77884 1.2967
0.779477 1.2967
0.780115 1.29528
0.780752 1.29654
0.781389 1.29605
0.782027 1.29605
0.782664 1.29898
0.783301 1.29962
0.783939 1.29882
0.784576 1.29916
0.785214 1.29888
0.785851 1.30019
0.786488 1.29918
0.787126 1.29928
0.787763 1.29951
0.7884 1.29951
0.789038 1.30003
0.789675 1.3027
0.790312 1.3027
0.79095 1.30569
0.791587 1.30409
0.792224 1.30597
0.792862 1.30337
0.793499 1.30359
0.794136 1.30319
0.794774 1.30401
0.795411 1.30581
0.796048 1.30692
0.796686 1.30698
0.797323 1.30732
0.79796 1.30652
0.798598 1.30777
0.799235 1.30525
0.799873 1.30525
0.80051 1.30739
0.801147 1.30802
0.801785 1.30575
0.802422 1.30583
0.803059 1.30543
0.803697 1.31204
0.804334 1.31126
0.804971 1.31126
0.805609 1.31301
0.806246 1.31325
0.806883 1.31354
0.807521 1.31354
0.808158 1.31378
0.808795 1.31597
0.809433 1.31565
0.81007 1.31565
0.810707 1.31115
0.811345 1.31373
0.811982 1.31394
0.81262 1.31476
0.813257 1.31489
0.813894 1.3141
0.814532 1.31825
0.815169 1.31861
0.815806 1.31861
0.816444 1.31907
0.817081 1.31914
0.817718 1.31718
0.818356 1.32282
0.818993 1.32436
0.81963 1.32447
0.820268 1.32652
0.820905 1.32652
0.821542 1.32663
0.82218 1.32663
0.822817 1.326
0.823454 1.32606
0.824092 1.32826
0.824729 1.32826
0.825366 1.32758
0.826004 1.32799
0.826641 1.3285
0.827279 1.3285
0.827916 1.3286
0.828553 1.33589
0.829191 1.33848
0.829828 1.33897
0.830465 1.3378
0.831103 1.33891
0.83174 1.34145
0.832377 1.34145
0.833015 1.34028
0.833652 1.34144
0.834289 1.34401
0.834927 1.34415
0.835564 1.34273
0.836201 1.34273
0.836839 1.34278
0.837476 1.344
0.838113 1.344
0.838751 1.34426
0.839388 1.34891
0.840025 1.35085
0.840663 1.35046
0.8413 1.35375
0.841938 1.35541
0.842575 1.35598
0.843212 1.35497
0.84385 1.35497
0.844487 1.35464
0.845124 1.3578
0.845762 1.35896
0.846399 1.35896
0.847036 1.3613
0.847674 1.36317
0.848311 1.36278
0.848948 1.3637
0.849586 1.36254
0.850223 1.36254
0.85086 1.36414
0.851498 1.36461
0.852135 1.362
0.852772 1.36315
0.85341 1.36329
0.854047 1.36329
0.854685 1.36821
0.855322 1.36821
0.855959 1.36807
0.856597 1.36915
0.857234 1.37132
0.857871 1.37132
0.858509 1.37166
0.859146 1.37662
0.859783 1.37847
0.860421 1.37947
0.861058 1.37791
0.861695 1.37906
0.862333 1.38826
0.86297 1.38858
0.863607 1.38741
0.864245 1.38763
0.864882 1.39043
0.865519 1.39052
0.866157 1.39013
0.866794 1.39061
0.867431 1.39741
0.868069 1.40301
0.868706 1.40095
0.869344 1.40095
0.869981 1.40016
0.870618 1.40726
0.871256 1.40569
0.871893 1.4062
0.87253 1.41338
0.873168 1.413
0.873805 1.413
0.874442 1.41413
0.87508 1.41465
0.875717 1.41514
0.876354 1.41514
0.876992 1.41719
0.877629 1.41861
0.878266 1.42586
0.878904 1.42586
0.879541 1.4306
0.880178 1.43177
0.880816 1.4321
0.881453 1.4321
0.882091 1.43173
0.882728 1.43668
0.883365 1.4347
0.884003 1.43708
0.88464 1.43602
0.885277 1.44059
0.885915 1.44153
0.886552 1.44153
0.887189 1.44888
0.887827 1.48033
0.888464 1.47912
0.889101 1.47987
0.889739 1.47868
0.890376 1.47953
0.891013 1.47824
0.891651 1.47824
0.892288 1.47887
0.892925 1.5157
0.893563 1.52633
0.8942 1.52633
0.894837 1.53634
0.895475 1.65242
0.896112 1.65261
0.89675 1.65261
0.897387 1.6534
0.898024 1.65646
0.898662 1.65547
0.899299 1.65547
0.899936 1.65562
0.900574 1.66018
0.901211 1.65922
0.901848 1.65922
0.902486 1.65875
0.903123 1.68957
0.90376 1.68829
0.904398 1.68829
0.905035 1.68702
0.905672 2.24202
0.90631 2.24143
0.906947 2.24143
0.907584 2.24143
0.908222 2.24296
0.908859 2.23877
0.909496 2.2399
0.910134 2.23932
0.910771 2.23932
0.911409 2.23875
0.912046 2.2398
0.912683 2.23805
0.913321 2.24118
0.913958 2.23826
0.914595 2.23826
0.915233 2.23653
0.91587 2.23684
0.916507 2.23684
0.917145 2.24034
0.917782 2.24038
0.918419 2.24091
0.919057 2.24109
0.919694 2.24149
0.920331 2.23912
0.920969 2.23992
0.921606 2.2346
0.922243 2.23476
0.922881 2.23498
0.923518 2.23501
0.924156 2.23329
0.924793 2.23508
0.92543 2.23214
0.926068 2.23235
0.926705 2.23118
0.927342 2.23222
0.92798 2.22932
0.928617 2.23086
0.929254 2.22633
0.929892 2.22671
0.930529 2.22671
0.931166 2.22869
0.931804 2.22811
0.932441 2.22724
0.933078 2.22729
0.933716 2.22918
0.934353 2.22918
0.93499 2.22704
0.935628 2.22714
0.936265 2.22855
0.936902 2.22878
0.93754 2.22937
0.938177 2.22937
0.938815 2.22973
0.939452 2.22973
0.940089 2.22773
0.940727 2.22827
0.941364 2.22924
0.942001 2.22924
0.942639 2.22793
0.943276 2.22841
0.943913 2.23003
0.944551 2.2307
0.945188 2.22945
0.945825 2.22945
0.946463 2.23113
0.9471 2.23113
0.947737 2.22941
0.948375 2.22963
0.949012 2.23223
0.949649 2.23223
0.950287 2.23156
0.950924 2.23205
0.951562 2.22916
0.952199 2.2295
0.952836 2.23014
0.953474 2.23014
0.954111 2.23351
0.954748 2.23351
0.955386 2.23356
0.956023 2.23451
0.95666 2.23049
0.957298 2.23053
0.957935 2.23053
0.958572 2.23056
0.95921 2.23526
0.959847 2.23526
0.960484 2.2353
0.961122 2.23569
0.961759 2.23749
0.962396 2.23749
0.963034 2.23155
0.963671 2.23202
0.964308 2.23662
0.964946 2.23662
0.965583 2.23442
0.966221 2.23457
0.966858 2.24118
0.967495 2.24134
0.968133 2.23939
0.96877 2.23939
0.969407 2.24051
0.970045 2.24051
0.970682 2.24011
0.971319 2.24121
0.971957 2.25124
0.972594 2.25132
0.973231 2.25144
0.973869 2.25144
0.974506 2.25367
0.975143 2.25391
0.975781 2.25481
0.976418 2.25481
0.977055 2.25384
0.977693 2.25384
0.97833 2.2499
0.978967 2.25001
0.979605 2.25433
0.980242 2.25433
0.98088 2.25344
0.981517 2.25348
0.982154 2.28528
0.982792 2.28743
0.983429 2.28461
0.984066 2.28646
0.984704 2.28846
0.985341 2.29027
0.985978 2.28857
0.986616 2.29017
0.987253 2.39784
0.98789 2.40081
0.988528 2.39963
0.989165 2.4025
0.989802 2.40038
0.99044 2.40069
0.991077 2.40069
0.991714 2.40081
0.992352 2.40954
0.992989 2.40998
0.993627 2.40821
0.994264 2.40891
0.994901 2.409
0.995539 2.41039
0.996176 2.40863
0.996813 2.40843
0.997451 2.97277
0.998088 2.97788
0.998725 2.97788
0.999363 2.98305


==> tikz_scripts/data/spectrum_c1.txt <==
0 1.00023
0.000711744 1.00021
0.00142349 1.00029
0.00213523 1.00038
0.00284698 1.00058
0.00355872 1.0009
0.00427046 1.00095
0.00498221 1.00112
0.00569395 1.00014
0.00640569 1.00022
0.00711744 1.00048
0.00782918 1.00021
0.00854093 1.00033
0.00925267 1.00009
0.00996441 1.00011
0.0106762 1.00012
0.0113879 1.00032
0.0120996 1.00031
0.0128114 1.00038
0.0135231 1.00002
0.0142349 1.00005
0.0149466 1.00063
0.0156584 1.00065
0.0163701 1.00075
0.0170819 1.00082
0.0177936 1.00158
0.0185053 1.00007
0.0192171 1.00017
0.0199288 1.00059
0.0206406 1.00061
0.0213523 1
0.0220641 1.00021
0.0227758 1.00037
0.0234875 1.00002
0.0241993 1.00023
0.024911 1.00023
0.0256228 1.00037
0.0263345 1.00002
0.0270463 1.00026
0.027758 1.00058
0.0284698 1.00064
0.0291815 1
0.0298932 1.00002
0.030605 1.00017
0.0313167 1.00023
0.0320285 1.00024
0.0327402 1.00034
0.033452 1.0011
0.0341637 1.00009
0.0348754 1.00014
0.0355872 1.00006
0.0362989 1.00027
0.0370107 1
0.0377224 1.00004
0.0384342 1.0005
0.0391459 1.00077
0.0398577 1.00006
0.0405694 1.00008
0.0412811 1.00119
0.0419929 1.00163
0.0427046 1.00012
0.0434164 1.00018
0.0441281 1.00011
0.0448399 1.00092
0.0455516 1.00008
0.0462633 1.00009
0.0469751 1.00009
0.0476868 1.00003
0.0483986 1.00032
0.0491103 1.00014
0.0498221 1.00024
0.0505338 1.00022
0.0512456 1.00043
0.0519573 1.00032
0.052669 1.00099
0.0533808 1.00016
0.0540925 1.0002
0.0548043 1.00003
0.055516 1.00006
0.0562278 1.00001
0.0569395 1.00009
0.0576512 1.00099
0.058363 1.00103
0.0590747 1.00012
0.0597865 1.00019
0.0604982 1.00011
0.06121 1.00017
0.0619217 1.0003
0.0626335 1.0004
0.0633452 1.00002
0.0640569 1
0.0647687 1
0.0654804 1.00016
0.0661922 1.00064
0.0669039 1
0.0676157 1.00086
0.0683274 1
0.0690391 1.00003
0.0697509 1.00003
0.0704626 1.00006
0.0711744 1.00057
0.0718861 1.00078
0.0725979 1.0001
0.0733096 1.00019
0.0740214 1.00101
0.0747331 1.00141
0.0754448 1.00016
0.0761566 1.00018
0.0768683 1.00044
0.0775801 1.00047
0.0782918 1.00018
0.0790036 1.00021
0.0797153 1.00002
0.080427 1.0001
0.0811388 1.00085
0.0818505 1.00001
0.0825623 1.00017
0.083274 1.00056
0.0839858 1.00081
0.0846975 1
0.0854093 1.00001
0.086121 1.0002
0.0868327 1.00036
0.0875445 1.00036
0.0882562 1.00039
0.088968 1.00002
0.0896797 1.00028
0.0903915 1.00045
0.0911032 1.00117
0.0918149 1.00055
0.0925267 1.00071
0.0932384 1
0.0939502 1.00001
0.0946619 1.00007
0.0953737 1.0001
0.0960854 1.00017
0.0967972 1.00027
0.0975089 1.00013
0.0982206 1.00038
0.0989324 1.00014
0.0996441 1.00022
0.100356 1.00001
0.101068 1.0003
0.101779 1.00052
0.102491 0.999999
0.103203 1.00028
0.103915 1.00011
0.104626 1.00014
0.105338 1.00038
0.10605 1.0004
0.106762 1.00003
0.107473 1.00012
0.108185 1.00004
0.108897 1.00006
0.109609 1.00001
0.11032 1.00019
0.111032 1.00004
0.111744 1.00008
0.112456 1.00019
0.113167 1.00024
0.113879 1.00051
0.114591 1.00056
0.115302 1.00063
0.116014 1.00073
0.116726 1.0013
0.117438 1.00139
0.118149 1.00001
0.118861 1.00055
0.119573 1.00007
0.120285 1.00011
0.120996 1.00048
0.121708 1.00055
0.12242 1.00011
0.123132 1.00012
0.123843 1.00005
0.124555 1.00026
0.125267 1.00077
0.125979 1.0001
0.12669 1.00018
0.127402 0.999975
0.128114 1.00001
0.128826 1.00088
0.129537 1.00165
0.130249 1.00032
0.130961 1.00041
0.131673 1.00001
0.132384 1.00001
0.133096 1.00043
0.133808 1.00056
0.13452 1.00094
0.135231 1.00099
0.135943 1.00002
0.136655 1.00004
0.137367 1.00022
0.138078 1.00023
0.13879 1.0002
0.139502 1.00026
0.140214 1.00012
0.140925 1.00018
0.141637 1.00022
0.142349 1.00024
0.14306 1.00026
0.143772 1.00031
0.144484 1.00027
0.145196 1.00036
0.145907 1.00007
0.146619 1.00011
0.147331 1.00015
0.148043 1.00001
0.148754 1.00009
0.149466 1.00042
0.150178 1.00046
0.15089 1.0001
0.151601 1.00041
0.152313 1.00059
0.153025 1.00067
0.153737 1.00002
0.154448 1.00039
0.15516 1.00028
0.155872 1.00043
0.156584 1.0001
0.157295 1.00013
0.158007 1.00024
0.158719 1.00025
0.159431 1.00051
0.160142 1.00081
0.160854 1.00026
0.161566 1.00039
0.162278 1.00041
0.162989 1.00055
0.163701 1.00008
0.164413 1.00012
0.165125 1.00007
0.165836 1.00012
0.166548 1.00009
0.16726 1.00009
0.167972 1.00066
0.168683 1.00079
0.169395 1.0009
0.170107 1.00096
0.170819 1.00136
0.17153 1.00165
0.172242 1.00054
0.172954 1.00055
0.173665 1.0001
0.174377 1.00019
0.175089 1.00008
0.175801 1.00028
0.176512 1.00033
0.177224 0.99998
0.177936 1.00003
0.178648 1.00029
0.179359 1.00057
0.180071 1.00005
0.180783 1.00015
0.181495 1.00089
0.182206 1.00113
0.182918 1.00027
0.18363 1.0003
0.184342 1.00006
0.185053 1.00031
0.185765 1.00048
0.186477 1.0012
0.187189 1.00075
0.1879 1.00086
0.188612 1.00008
0.189324 1.00024
0.190036 1.00108
0.190747 1.00118
0.191459 1.00004
0.192171 1.0001
0.192883 0.999996
0.193594 1.00053
0.194306 1.00072
0.195018 1.0009
0.19573 1.00015
0.196441 1.00024
0.197153 1.00001
0.197865 1.00006
0.198577 1.00061
0.199288 1.00065
0.2 1.00094
0.200712 1.00102
0.201423 1.00013
0.202135 1.00037
0.202847 1.00025
0.203559 1.00033
0.20427 1.00014
0.204982 1.00032
0.205694 1.00048
0.206406 1.00065
0.207117 1.00067
0.207829 0.999812
0.208541 0.99997
0.209253 1.00137
0.209964 1.00143
0.210676 1.00085
0.211388 1.00087
0.2121 1.00049
0.212811 1.00062
0.213523 1.00091
0.214235 1.00092
0.214947 1.00011
0.215658 1.00028
0.21637 1.00051
0.217082 1.00059
0.217794 1.00102
0.218505 1.00106
0.219217 1.00017
0.219929 1.00023
0.220641 1.00011
0.221352 1.0005
0.222064 1.00007
0.222776 1.00023
0.223488 1.00076
0.224199 1.00078
0.224911 1.00104
0.225623 1.00113
0.226335 1.00002
0.227046 1.00006
0.227758 1.00082
0.22847 1.0009
0.229181 1.00023
0.229893 1.0003
0.230605 1.002
0.231317 1.00213
0.232028 1.00004
0.23274 1.00013
0.233452 1.0023
0.234164 1.00262
0.234875 1.00093
0.235587 1.00095
0.236299 1.00011
0.237011 1.00159
0.237722 1.0017
0.238434 0.999998
0.239146 1.00013
0.239858 1.00118
0.240569 1.00126
0.241281 1.00037
0.241993 1.00055
0.242705 1.00035
0.243416 1.00044
0.244128 1.0006
0.24484 1.00066
0.245552 1.00102
0.246263 1.00186
0.246975 0.999776
0.247687 1.00008
0.248399 1.00191
0.24911 1.00198
0.249822 0.999559
0.250534 0.999605
0.251246 1.00068
0.251957 1.00073
0.252669 1.00062
0.253381 1.00068
0.254093 1.0002
0.254804 1.00025
0.255516 1.00242
0.256228 1.00245
0.25694 1.00242
0.257651 1.00247
0.258363 1.00134
0.259075 1.00148
0.259786 1.00014
0.260498 1.00025
0.26121 1.00205
0.261922 1.00207
0.262633 1.00087
0.263345 1.00089
0.264057 1.0024
0.264769 1.00241
0.26548 0.999863
0.266192 0.999874
0.266904 1.00131
0.267616 1.00143
0.268327 1.00218
0.269039 1.00219
0.269751 0.999948
0.270463 0.999812
0.271174 0.99985
0.271886 0.999675
0.272598 1.00036
0.27331 1.00139
0.274021 1.00142
0.274733 1.00085
0.275445 1.00102
0.276157 1.00139
0.276868 1.00189
0.27758 0.999986
0.278292 1.00036
0.279004 1.00352
0.279715 1.00365
0.280427 1.00214
0.281139 1.00215
0.281851 1.00265
0.282562 1.00278
0.283274 1.00245
0.283986 1.00248
0.284698 1.00147
0.285409 1.00169
0.286121 0.999769
0.286833 0.999841
0.287544 0.99983
0.288256 0.999946
0.288968 1.00257
0.28968 1.0026
0.290391 0.999986
0.291103 1.00004
0.291815 1.00082
0.292527 1.00094
0.293238 1.00298
0.29395 1.00307
0.294662 1.00063
0.295374 1.00073
0.296085 1.00107
0.296797 1.00116
0.297509 1.00132
0.298221 1.00134
0.298932 1.0022
0.299644 1.00223
0.300356 1.0006
0.301068 1.00062
0.301779 1.00081
0.302491 1.00139
0.303203 1.00099
0.303915 1.00164
0.304626 1.00207
0.305338 1.00497
0.30605 1.00502
0.306762 1.00522
0.307473 1.00528
0.308185 1.00189
0.308897 1.00212
0.309609 1.00355
0.31032 1.00358
0.311032 1.00532
0.311744 1.00537
0.312456 1.00777
0.313167 1.0078
0.313879 1.00324
0.314591 1.00379
0.315302 1.00303
0.316014 1.00311
0.316726 1.00618
0.317438 1.00678
0.318149 1.00433
0.318861 1.00434
0.319573 1.00506
0.320285 1.00516
0.320996 1.00119
0.321708 1.00121
0.32242 1.00183
0.323132 1.00205
0.323843 1.00086
0.324555 1.00114
0.325267 1.00329
0.325979 1.00332
0.32669 1.00401
0.327402 1.00412
0.328114 0.999461
0.328826 0.999498
0.329537 1.00309
0.330249 1.00342
0.330961 1.00389
0.331673 1.00392
0.332384 1.00527
0.333096 1.00545
0.333808 1.00518
0.33452 1.00522
0.335231 1.00537
0.335943 1.00541
0.336655 1.0037
0.337367 1.00392
0.338078 1.00405
0.33879 1.00433
0.339502 1.00238
0.340214 1.00714
0.340925 1.00639
0.341637 1.00699
0.342349 1.00214
0.34306 1.00069
0.343772 1.00111
0.344484 1.00256
0.345196 1.00263
0.345907 1.00395
0.346619 1.00399
0.347331 1.00277
0.348043 1.00298
0.348754 1.00234
0.349466 1.00266
0.350178 1.00688
0.35089 1.00698
0.351601 1.00469
0.352313 1.00473
0.353025 1.00123
0.353737 1.00131
0.354448 1.00118
0.35516 1.00124
0.355872 1.0051
0.356584 1.00532
0.357295 1.00395
0.358007 1.00435
0.358719 1.00454
0.359431 1.00461
0.360142 1.00326
0.360854 1.00515
0.361566 1.00648
0.362278 1.0065
0.362989 1.0049
0.363701 1.00494
0.364413 1.00661
0.365125 1.00691
0.365836 1.00581
0.366548 1.00585
0.36726 1.00664
0.367972 1.00675
0.368683 1.00457
0.369395 1.00478
0.370107 1.00123
0.370819 1.00179
0.37153 1.00664
0.372242 1.00671
0.372954 1.0062
0.373665 1.00626
0.374377 1.00723
0.375089 1.00727
0.375801 1.00444
0.376512 1.00446
0.377224 1.00468
0.377936 1.00476
0.378648 1.00666
0.379359 1.0069
0.380071 1.00204
0.380783 1.00352
0.381495 1.00231
0.382206 1.00177
0.382918 1.00307
0.38363 1.00239
0.384342 1.00263
0.385053 1.00376
0.385765 1.00388
0.386477 1.00465
0.387189 1.00471
0.3879 1.00559
0.388612 1.0056
0.389324 1.00811
0.390036 1.00854
0.390747 1.01008
0.391459 1.01012
0.392171 1.00777
0.392883 1.00798
0.393594 1.00857
0.394306 1.00859
0.395018 1.00869
0.39573 1.00929
0.396441 1.00615
0.397153 1.00632
0.397865 1.00664
0.398577 1.00669
0.399288 1.00701
0.4 1.00714
0.400712 1.00535
0.401423 1.00536
0.402135 1.0058
0.402847 1.00581
0.403559 1.00421
0.40427 1.00435
0.404982 1.00618
0.405694 1.0062
0.406406 1.004
0.407117 1.00415
0.407829 1.00493
0.408541 1.00503
0.409253 1.00385
0.409964 1.00393
0.410676 1.00469
0.411388 1.00621
0.4121 1.0056
0.412811 1.0075
0.413523 1.00659
0.414235 1.00664
0.414947 1.00723
0.415658 1.00825
0.41637 1.00627
0.417082 1.00664
0.417794 1.00687
0.418505 1.00741
0.419217 1.00724
0.419929 1.00921
0.420641 1.00613
0.421352 1.00674
0.422064 1.00694
0.422776 1.00746
0.423488 1.00753
0.424199 1.00987
0.424911 1.00805
0.425623 1.00833
0.426335 1.00646
0.427046 1.00685
0.427758 1.00722
0.42847 1.00681
0.429181 1.00686
0.429893 1.01195
0.430605 1.01241
0.431317 1.0102
0.432028 1.01105
0.43274 1.01048
0.433452 1.01056
0.434164 1.01025
0.434875 1.01162
0.435587 1.0072
0.436299 1.00785
0.437011 1.00664
0.437722 1.0067
0.438434 1.00852
0.439146 1.00856
0.439858 1.0107
0.440569 1.01136
0.441281 1.00647
0.441993 1.00839
0.442705 1.00729
0.443416 1.00732
0.444128 1.0081
0.44484 1.00822
0.445552 1.00475
0.446263 1.00478
0.446975 1.00478
0.447687 1.00493
0.448399 1.00342
0.44911 1.00441
0.449822 1.00856
0.450534 1.00859
0.451246 1.01111
0.451957 1.01115
0.452669 1.01067
0.453381 1.01087
0.454093 1.01055
0.454804 1.01306
0.455516 1.01308
0.456228 1.01346
0.45694 1.01477
0.457651 1.01554
0.458363 1.01586
0.459075 1.01707
0.459786 1.01549
0.460498 1.01596
0.46121 1.01217
0.461922 1.01219
0.462633 1.01225
0.463345 1.01233
0.464057 1.01232
0.464769 1.01238
0.46548 1.01089
0.466192 1.01089
0.466904 1.01071
0.467616 1.01077
0.468327 1.00849
0.469039 1.00905
0.469751 1.00836
0.470463 1.00843
0.471174 1.0089
0.471886 1.00779
0.472598 1.0112
0.47331 1.01126
0.474021 1.01382
0.474733 1.01102
0.475445 1.01106
0.476157 1.01256
0.476868 1.01411
0.47758 1.00964
0.478292 1.01202
0.479004 1.01098
0.479715 1.01123
0.480427 1.01123
0.481139 1.01126
0.481851 1.01226
0.482562 1.01368
0.483274 1.01256
0.483986 1.01326
0.484698 1.01271
0.485409 1.01313
0.486121 1.01387
0.486833 1.01399
0.487544 1.01305
0.488256 1.01308
0.488968 1.01048
0.48968 1.01138
0.490391 1.01137
0.491103 1.01141
0.491815 1.00819
0.492527 1.00831
0.493238 1.00741
0.49395 1.00783
0.494662 1.00878
0.495374 1.0088
0.496085 1.01123
0.496797 1.01238
0.497509 1.01258
0.498221 1.01259
0.498932 1.01403
0.499644 1.01462
0.500356 1.01312
0.501068 1.01476
0.501779 1.01329
0.502491 1.0133
0.503203 1.0137
0.503915 1.01393
0.504626 1.01301
0.505338 1.01324
0.50605 1.0108
0.506762 1.01092
0.507473 1.01116
0.508185 1.0112
0.508897 1.00916
0.509609 1.00946
0.51032 1.00914
0.511032 1.00921
0.511744 1.0075
0.512456 1.00752
0.513167 1.00838
0.513879 1.00841
0.514591 1.00951
0.515302 1.0105
0.516014 1.01
0.516726 1.01033
0.517438 1.01483
0.518149 1.01526
0.518861 1.01443
0.519573 1.01615
0.520285 1.01624
0.520996 1.01669
0.521708 1.01688
0.52242 1.01614
0.523132 1.01616
0.523843 1.01724
0.524555 1.01797
0.525267 1.01691
0.525979 1.01692
0.52669 1.01655
0.527402 1.01725
0.528114 1.01576
0.528826 1.01621
0.529537 1.01951
0.530249 1.01971
0.530961 1.02037
0.531673 1.02122
0.532384 1.02128
0.533096 1.02292
0.533808 1.01756
0.53452 1.01886
0.535231 1.01734
0.535943 1.01756
0.536655 1.01866
0.537367 1.01872
0.538078 1.01578
0.53879 1.01603
0.539502 1.01553
0.540214 1.01843
0.540925 1.01843
0.541637 1.01937
0.542349 1.02058
0.54306 1.0206
0.543772 1.01995
0.544484 1.02003
0.545196 1.01954
0.545907 1.01957
0.546619 1.01809
0.547331 1.01926
0.548043 1.01781
0.548754 1.01938
0.549466 1.02055
0.550178 1.02058
0.55089 1.0211
0.551601 1.02112
0.552313 1.01982
0.553025 1.01983
0.553737 1.01813
0.554448 1.01988
0.55516 1.01817
0.555872 1.01873
0.556584 1.0188
0.557295 1.01992
0.558007 1.02008
0.558719 1.02077
0.559431 1.02087
0.560142 1.02152
0.560854 1.02055
0.561566 1.02098
0.562278 1.02037
0.562989 1.02096
0.563701 1.0192
0.564413 1.02075
0.565125 1.01882
0.565836 1.0198
0.566548 1.0174
0.56726 1.01693
0.567972 1.01698
0.568683 1.01906
0.569395 1.01909
0.570107 1.01918
0.570819 1.02019
0.57153 1.02129
0.572242 1.02175
0.572954 1.02179
0.573665 1.02184
0.574377 1.0231
0.575089 1.02334
0.575801 1.02146
0.576512 1.02339
0.577224 1.02443
0.577936 1.02447
0.578648 1.02459
0.579359 1.02484
0.580071 1.02285
0.580783 1.02287
0.581495 1.02173
0.582206 1.0223
0.582918 1.02137
0.58363 1.02218
0.584342 1.02271
0.585053 1.02279
0.585765 1.02178
0.586477 1.023
0.587189 1.0216
0.5879 1.02162
0.588612 1.02413
0.589324 1.02418
0.590036 1.0245
0.590747 1.02458
0.591459 1.02151
0.592171 1.02269
0.592883 1.02691
0.593594 1.02851
0.594306 1.02881
0.595018 1.02924
0.59573 1.03051
0.596441 1.03053
0.597153 1.03087
0.597865 1.03404
0.598577 1.03462
0.599288 1.03559
0.6 1.03409
0.600712 1.0341
0.601423 1.03278
0.602135 1.03433
0.602847 1.03343
0.603559 1.03345
0.60427 1.03308
0.604982 1.03354
0.605694 1.03391
0.606406 1.03392
0.607117 1.03219
0.607829 1.03234
0.608541 1.03454
0.609253 1.03458
0.609964 1.035
0.610676 1.03506
0.611388 1.03236
0.6121 1.03386
0.612811 1.03087
0.613523 1.03398
0.614235 1.03403
0.614947 1.03645
0.615658 1.0371
0.61637 1.03677
0.617082 1.03915
0.617794 1.03897
0.618505 1.04097
0.619217 1.04111
0.619929 1.04117
0.620641 1.04092
0.621352 1.04321
0.622064 1.0467
0.622776 1.04671
0.623488 1.04577
0.624199 1.04718
0.624911 1.04859
0.625623 1.04861
0.626335 1.04654
0.627046 1.04663
0.627758 1.04773
0.62847 1.04776
0.629181 1.04817
0.629893 1.0485
0.630605 1.04857
0.631317 1.05099
0.632028 1.05101
0.63274 1.05165
0.633452 1.05253
0.634164 1.05255
0.634875 1.05092
0.635587 1.05152
0.636299 1.05188
0.637011 1.05195
0.637722 1.05592
0.638434 1.05607
0.639146 1.05475
0.639858 1.05571
0.640569 1.05621
0.641281 1.05813
0.641993 1.05684
0.642705 1.05795
0.643416 1.05774
0.644128 1.05822
0.64484 1.05473
0.645552 1.05599
0.646263 1.05731
0.646975 1.05765
0.647687 1.05639
0.648399 1.0564
0.64911 1.05868
0.649822 1.05904
0.650534 1.05701
0.651246 1.05976
0.651957 1.05847
0.652669 1.05999
0.653381 1.0585
0.654093 1.05888
0.654804 1.0579
0.655516 1.05846
0.656228 1.05894
0.65694 1.05917
0.657651 1.05832
0.658363 1.05834
0.659075 1.05807
0.659786 1.05813
0.660498 1.05774
0.66121 1.05923
0.661922 1.05814
0.662633 1.0587
0.663345 1.057
0.664057 1.05703
0.664769 1.05667
0.66548 1.05737
0.666192 1.05907
0.666904 1.05962
0.667616 1.05791
0.668327 1.05827
0.669039 1.05896
0.669751 1.05992
0.670463 1.05764
0.671174 1.05803
0.671886 1.05761
0.672598 1.05798
0.67331 1.058
0.674021 1.05892
0.674733 1.05936
0.675445 1.05858
0.676157 1.05931
0.676868 1.05828
0.67758 1.05832
0.678292 1.06041
0.679004 1.06176
0.679715 1.06325
0.680427 1.06408
0.681139 1.06287
0.681851 1.06569
0.682562 1.06573
0.683274 1.06816
0.683986 1.06522
0.684698 1.06749
0.685409 1.06521
0.686121 1.06528
0.686833 1.06412
0.687544 1.06481
0.688256 1.06506
0.688968 1.06693
0.68968 1.06633
0.690391 1.06633
0.691103 1.0673
0.691815 1.06852
0.692527 1.06858
0.693238 1.06861
0.69395 1.06964
0.694662 1.07052
0.695374 1.06853
0.696085 1.06856
0.696797 1.06826
0.697509 1.06993
0.698221 1.07
0.698932 1.07061
0.699644 1.07367
0.700356 1.07368
0.701068 1.07331
0.701779 1.07522
0.702491 1.07358
0.703203 1.07362
0.703915 1.07389
0.704626 1.07395
0.705338 1.07444
0.70605 1.07445
0.706762 1.07312
0.707473 1.07438
0.708185 1.07485
0.708897 1.07488
0.709609 1.07584
0.71032 1.07606
0.711032 1.07906
0.711744 1.07909
0.712456 1.07784
0.713167 1.07883
0.713879 1.07847
0.714591 1.07893
0.715302 1.08305
0.716014 1.08554
0.716726 1.08562
0.717438 1.08562
0.718149 1.0878
0.718861 1.08842
0.719573 1.08558
0.720285 1.08562
0.720996 1.085
0.721708 1.08504
0.72242 1.08669
0.723132 1.08671
0.723843 1.08688
0.724555 1.09109
0.725267 1.09214
0.725979 1.09351
0.72669 1.09486
0.727402 1.09649
0.728114 1.09517
0.728826 1.09521
0.729537 1.09572
0.730249 1.09629
0.730961 1.09961
0.731673 1.09831
0.732384 1.09834
0.733096 1.09917
0.733808 1.09917
0.73452 1.10084
0.735231 1.10263
0.735943 1.10032
0.736655 1.10134
0.737367 1.10098
0.738078 1.10219
0.73879 1.10282
0.739502 1.10284
0.740214 1.10201
0.740925 1.10297
0.741637 1.10344
0.742349 1.10507
0.74306 1.1047
0.743772 1.10681
0.744484 1.10683
0.745196 1.11036
0.745907 1.11201
0.746619 1.11216
0.747331 1.11098
0.748043 1.11231
0.748754 1.12076
0.749466 1.1215
0.750178 1.12155
0.75089 1.12539
0.751601 1.12707
0.752313 1.12802
0.753025 1.12868
0.753737 1.12873
0.754448 1.12856
0.75516 1.13128
0.755872 1.13007
0.756584 1.13011
0.757295 1.13069
0.758007 1.13071
0.758719 1.132
0.759431 1.13239
0.760142 1.13205
0.760854 1.13293
0.761566 1.13357
0.762278 1.13357
0.762989 1.1355
0.763701 1.13569
0.764413 1.13752
0.765125 1.14093
0.765836 1.14095
0.766548 1.14269
0.76726 1.14472
0.767972 1.14791
0.768683 1.14671
0.769395 1.1516
0.770107 1.15074
0.770819 1.15079
0.77153 1.15157
0.772242 1.15761
0.772954 1.16038
0.773665 1.16105
0.774377 1.15823
0.775089 1.16416
0.775801 1.16231
0.776512 1.16235
0.777224 1.16626
0.777936 1.1706
0.778648 1.1706
0.779359 1.17216
0.780071 1.17426
0.780783 1.1751
0.781495 1.17432
0.782206 1.17686
0.782918 1.17992
0.78363 1.18672
0.784342 1.19064
0.785053 1.19065
0.785765 1.19643
0.786477 1.19827
0.787189 1.19941
0.7879 1.19864
0.788612 1.20531
0.789324 1.20642
0.790036 1.20694
0.790747 1.2049
0.791459 1.20943
0.792171 1.20984
0.792883 1.21667
0.793594 1.21629
0.794306 1.21659
0.795018 1.21643
0.79573 1.21645
0.796441 1.21948
0.797153 1.22507
0.797865 1.22366
0.798577 1.22367
0.799288 1.22243
0.8 1.2287
0.800712 1.27386
0.801423 1.27386
0.802135 1.27395
0.802847 1.27397
0.803559 1.2755
0.80427 1.2756
0.804982 1.27563
0.805694 1.27563
0.806406 1.28296
0.807117 1.28401
0.807829 1.28315
0.808541 1.28371
0.809253 1.28405
0.809964 1.28545
0.810676 1.27905
0.811388 1.28064
0.8121 1.28842
0.812811 1.28884
0.813523 1.28695
0.814235 1.28696
0.814947 1.28748
0.815658 1.28768
0.81637 1.28928
0.817082 1.28939
0.817794 1.28889
0.818505 1.28898
0.819217 1.29053
0.819929 1.29113
0.820641 1.28947
0.821352 1.29071
0.822064 1.29364
0.822776 1.29367
0.823488 1.29316
0.824199 1.29415
0.824911 1.2942
0.825623 1.29429
0.826335 1.29498
0.827046 1.29508
0.827758 1.29305
0.82847 1.29315
0.829181 1.29409
0.829893 1.29425
0.830605 1.29138
0.831317 1.29156
0.832028 1.29164
0.83274 1.29185
0.833452 1.29306
0.834164 1.29387
0.834875 1.29175
0.835587 1.29181
0.836299 1.29429
0.837011 1.29484
0.837722 1.29424
0.838434 1.29442
0.839146 1.29509
0.839858 1.2954
0.840569 1.29694
0.841281 1.29715
0.841993 1.29773
0.842705 1.2978
0.843416 1.29955
0.844128 1.29978
0.84484 1.29648
0.845552 1.29649
0.846263 1.29846
0.846975 1.29904
0.847687 1.29841
0.848399 1.29798
0.84911 1.29911
0.849822 1.29943
0.850534 1.30196
0.851246 1.30076
0.851957 1.30094
0.852669 1.29971
0.853381 1.29992
0.854093 1.29623
0.854804 1.29651
0.855516 1.29653
0.856228 1.29881
0.85694 1.29936
0.857651 1.29967
0.858363 1.30002
0.859075 1.30035
0.859786 1.29968
0.860498 1.29979
0.86121 1.29786
0.861922 1.29876
0.862633 1.29773
0.863345 1.29799
0.864057 1.29679
0.864769 1.29773
0.86548 1.29743
0.866192 1.30067
0.866904 1.30038
0.867616 1.30042
0.868327 1.29969
0.869039 1.30028
0.869751 1.29832
0.870463 1.29871
0.871174 1.29994
0.871886 1.30146
0.872598 1.30029
0.87331 1.30061
0.874021 1.29987
0.874733 1.30204
0.875445 1.30143
0.876157 1.30192
0.876868 1.30156
0.87758 1.30162
0.878292 1.30014
0.879004 1.30244
0.879715 1.30255
0.880427 1.3053
0.881139 1.30601
0.881851 1.30842
0.882562 1.30847
0.883274 1.30854
0.883986 1.30709
0.884698 1.30773
0.885409 1.30743
0.886121 1.30869
0.886833 1.30846
0.887544 1.30856
0.888256 1.30758
0.888968 1.30763
0.88968 1.30907
0.890391 1.31037
0.891103 1.31013
0.891815 1.3128
0.892527 1.31041
0.893238 1.31062
0.89395 1.31071
0.894662 1.31771
0.895374 1.31504
0.896085 1.3158
0.896797 1.31576
0.897509 1.31635
0.898221 1.31422
0.898932 1.3149
0.899644 1.31506
0.900356 1.31555
0.901068 1.31851
0.901779 1.31857
0.902491 1.31853
0.903203 1.31974
0.903915 1.31982
0.904626 1.32124
0.905338 1.31743
0.90605 1.31936
0.906762 1.31904
0.907473 1.32028
0.908185 1.32083
0.908897 1.32049
0.909609 1.32061
0.91032 1.32077
0.911032 1.32382
0.911744 1.32415
0.912456 1.32559
0.913167 1.32522
0.913879 1.32634
0.914591 1.32805
0.915302 1.32806
0.916014 1.32868
0.916726 1.32871
0.917438 1.3323
0.918149 1.33248
0.918861 1.33205
0.919573 1.33209
0.920285 1.33182
0.920996 1.33298
0.921708 1.33213
0.92242 1.34031
0.923132 1.34123
0.923843 1.34314
0.924555 1.34321
0.925267 1.34376
0.925979 1.34153
0.92669 1.34325
0.927402 1.34321
0.928114 1.34688
0.928826 1.3458
0.929537 1.34603
0.930249 1.34487
0.930961 1.34493
0.931673 1.35356
0.932384 1.3544
0.933096 1.35284
0.933808 1.3535
0.93452 1.36198
0.935231 1.3628
0.935943 1.36283
0.936655 1.36331
0.937367 1.36457
0.938078 1.36517
0.93879 1.36488
0.939502 1.36513
0.940214 1.36571
0.940925 1.3665
0.941637 1.36561
0.942349 1.3666
0.94306 1.36581
0.943772 1.36649
0.944484 1.36696
0.945196 1.36759
0.945907 1.36926
0.946619 1.36942
0.947331 1.36925
0.948043 1.37059
0.948754 1.36991
0.949466 1.37019
0.950178 1.37048
0.95089 1.37057
0.951601 1.37623
0.952313 1.3775
0.953025 1.37634
0.953737 1.37651
0.954448 1.38134
0.95516 1.38152
0.955872 1.38035
0.956584 1.38093
0.957295 1.40228
0.958007 1.40262
0.958719 1.40224
0.959431 1.40292
0.960142 1.40488
0.960854 1.40653
0.961566 1.40494
0.962278 1.40566
0.962989 1.40871
0.963701 1.41376
0.964413 1.41469
0.965125 1.42196
0.965836 1.42643
0.966548 1.43268
0.96726 1.43282
0.967972 1.43379
0.968683 1.43428
0.969395 1.43573
0.970107 1.43341
0.970819 1.43343
0.97153 1.43114
0.972242 1.43138
0.972954 1.43127
0.973665 1.43777
0.974377 1.46081
0.975089 1.46072
0.975801 1.46095
0.976512 1.46099
0.977224 1.4632
0.977936 1.46361
0.978648 1.46391
0.979359 1.46325
0.980071 1.59517
0.980783 1.5992
0.981495 1.60202
0.982206 1.60788
0.982918 1.62332
0.98363 1.62484
0.984342 1.62572
0.985053 1.62778
0.985765 1.63002
0.986477 1.62951
0.987189 1.63043
0.9879 1.62984
0.988612 1.70368
0.989324 1.70373
0.990036 1.70375
0.990747 1.7038
0.991459 1.72798
0.992171 1.75982
0.992883 1.76623
0.993594 1.76695
0.994306 1.77394
0.995018 1.76964
0.99573 1.77134
0.996441 1.77652
0.997153 1.79087
0.997865 1.79492
0.998577 1.80535
0.999288 1.81254

